Interpolating commodity futures prices with Kriging

The shape of the futures term structure is essential to commodity hedgers and speculators as futures prices serve as a forecast of future spot prices. Commodity markets quotes futures prices on a selection of maturities and delivery periods. In this note, we investigate a Bayesian technique known as Kriging to build a term structure of futures prices by embedding trends and seasonalities and by taking into account bid-ask spreads of market quotations on different delivery periods.

==> data/Brent_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Feb-22	73.06	73.07	73.06999958939967	73.06999943072044	73.1122476577992

Mar-22	72.97	72.98	72.97000023769597	72.97000030624838	72.9210944553577

Apr-22	72.68	72.7	72.69999913994195	72.69999890183918	72.67617111720239

May-22	72.37	72.39	72.38086928881152	72.37958526743692	72.39119069860921

Jun-22	72.06	72.08	72.06222814496553	72.06177084338806	72.0784799752563

Jul-22	71.74	71.76	71.74073747089976	71.74144832424982	71.74910357370871

Aug-22	71.4	71.42	71.40803254738577	71.40868415398337	71.41285570342306

Sep-22	71.06	71.09	71.07232959671352	71.07192597931872	71.07816454303196

Oct-22	70.73	70.76	70.74328726928651	70.74107675349981	70.75196096333451

Nov-22	70.0	70.96	70.43146660020288	70.42769550091081	70.43956321374354

Dec-22	70.13	70.15	70.14825122493441	70.14798699460228	70.14462202474895

Jan-23	69.35	70.34	69.90443416701589	69.91075871943612	69.86915710993435

Feb-23	69.11	70.07	69.68796530487477	69.69306717668067	69.61369828299188

Mar-23	68.86	69.85	69.47357192657333	69.47104489720438	69.37752518580822

Apr-23	68.69	69.68	69.238200277553	69.2349420442766	69.15898214720144

May-23	68.46	69.51	68.99460275608786	68.9935426065412	68.95583190048606

Jun-23	68.73	68.77	68.76999043281712	68.76998804075302	68.76560589990237

Jul-23	68.12	69.09	68.58674460756791	68.58544097638027	68.5859106594995

Aug-23	67.89	68.93	68.42661245080758	68.42392259510677	68.41465832742556

Sep-23	67.72	68.79	68.26863419616706	68.26544870291235	68.25020370677919

Oct-23	67.56	68.64	68.10252864695816	68.09976862345997	68.0913862900767

Nov-23	67.41	68.47	67.9295817803924	67.92817738063496	67.93749135895642

Dec-23	67.73	67.77	67.76014255180837	67.75968187134066	67.78815586290767

Jun-24	66.98	67.04	66.98266078660501	66.98172511275425	66.98590120340114

Dec-24	66.32	66.38	66.33676468106687	66.33940046272001	66.36656478784705

Jun-25	65.92	66.05	65.92621654842846	65.92666040120665	65.97679764281035

Dec-25	65.61	65.71	65.64911056029172	65.65441461617245	65.66134577198635

Jun-26	64.02	66.76	65.52347769272448	65.51897408746382	65.39357127791926

Dec-26	65.18	65.48	65.46962344873684	65.4642804006619	65.32819900718788

Dec-27	64.48	65.64	65.52101547493764	65.4807299215219	65.06245881337092

Dec-28	64.43	66.16	65.47686436942557	65.3664610262911	65.29591668658644



==> data/Brent_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	73.45352652238029	73.57305442048329	73.26953685419677	73.25379666088907	73.3051683881948	73.20844517743845	72.96548697252751	72.99067183943379	72.93256065526651	72.10233735663341	72.11444254977863	72.09025698266827	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	73.22007705751729	73.24969302717345	73.23424158293496	73.08724871838669	73.09744974884721	73.08842612894945	72.73218868041539	72.7369652654343	72.73328616594527	71.82161534506953	71.82354641223804	71.82485325742749	nan	nan	nan	nan	nan	nan	nan	nan

0.16986301369863013	73.06999958939967	73.06999943072044	73.1122476577992	72.91044910191039	72.91044899560728	72.8986741129274	72.4788211269063	72.47864711189492	72.4789255124314	71.54001279820501	71.53996569021105	71.53905156246032	73.07	73.06	nan	nan	nan	nan	nan	nan

0.2465753424657534	72.97000023769597	72.97000030624838	72.9210944553577	72.68344488608685	72.68301217216761	72.66267362270702	72.20845458932504	72.2083932172081	72.20294081596641	71.28056907226886	71.28091335291485	71.27066969261209	72.98	72.97	nan	nan	nan	nan	nan	nan

0.3315068493150685	72.69999913994195	72.69999890183918	72.67617111720239	72.38103040110309	72.380442149971	72.38204883989721	71.89319958999255	71.89307170411013	71.89689682138082	70.98361214721461	70.98374179762618	70.96970901492432	72.7	72.68	nan	nan	nan	nan	nan	nan

0.4136986301369863	72.38086928881152	72.37958526743692	72.39119069860921	72.06126797717408	72.06092572439056	72.0728643662994	71.56792095716446	71.56742138127973	71.57694442749994	70.69908073386756	70.69894260385392	70.68062498999272	72.39	72.37	nan	nan	nan	nan	nan	nan

0.4986301369863014	72.06222814496553	72.06177084338806	72.0784799752563	71.73346429256324	71.7337742622486	71.74320800922581	71.24390440530705	71.24300139831831	71.25255606237928	70.41148001464995	70.41136089840798	70.38885479070008	72.08	72.06	nan	nan	nan	nan	nan	nan

0.5808219178082191	71.74073747089976	71.74144832424982	71.74910357370871	71.41067128769845	71.41099876309555	71.41701819437004	70.92588831410431	70.92502025773523	70.93123175502683	70.1408851341994	70.14080340778042	70.11656377080797	71.76	71.74	nan	nan	nan	nan	nan	nan

0.6657534246575343	71.40803254738577	71.40868415398337	71.41285570342306	71.07457393715485	71.07391703816891	71.08102448870048	70.61651112703692	70.61658885692421	70.61450164428224	69.87301176772465	69.87275894809835	69.84790903014911	71.42	71.4	nan	nan	nan	nan	nan	nan

0.7506849315068493	71.07232959671352	71.07192597931872	71.07816454303196	70.74896473907005	70.74683542599318	70.75651233589709	70.33730423725042	70.3380608941858	70.32294656168834	69.61979526637143	69.61925865131705	69.59326760917398	71.09	71.06	nan	nan	nan	nan	nan	nan

0.8328767123287671	70.74328726928651	70.74107675349981	70.75196096333451	70.44110534051016	70.43904175237488	70.44544531568363	70.06902697123458	70.06941557297473	70.0374267699708	69.38935454851828	69.38858928613297	69.36083247194772	70.76	70.73	nan	nan	nan	nan	nan	nan

0.9178082191780822	70.43146660020288	70.42769550091081	70.43956321374354	70.15844831691896	70.1592606756795	70.147978799864	69.8158398438862	69.81606915055916	69.76944942921193	69.16507093949862	69.16425900659534	69.13486585586281	70.96	70.0	nan	nan	nan	nan	nan	nan

1.0	70.14825122493441	70.14798699460228	70.14462202474895	69.92106972985503	69.9247444231361	69.88456338998839	69.57448186360462	69.57515094520143	69.52040790763803	68.95943657074707	68.95881916109323	68.92921611437346	70.15	70.13	nan	nan	nan	nan	nan	nan

1.084931506849315	69.90443416701589	69.91075871943612	69.86915710993435	69.68868019375287	69.69157547847684	69.62034114546435	69.34287085186511	69.34358848848939	69.28839300232029	68.75661090261856	68.75597680815868	68.72907789240885	70.34	69.35	nan	nan	nan	nan	nan	nan

1.16986301369863	69.68796530487477	69.69306717668067	69.61369828299188	69.46168277063884	69.46130937178306	69.37816064157158	69.1171892146116	69.11660036675056	69.0686104610856	68.56141619811082	68.56008223896167	68.5400282944418	70.07	69.11	nan	nan	nan	nan	nan	nan

1.2465753424657535	69.47357192657333	69.47104489720438	69.37752518580822	69.23542851618572	69.23315732548272	69.16416884881701	68.91398481132197	68.91217601023423	68.87548559610279	68.38882335633443	68.38645877848084	68.37570238819956	69.85	68.86	nan	nan	nan	nan	nan	nan

1.3315068493150686	69.238200277553	69.2349420442766	69.15898214720144	69.00086161263546	68.99942553135897	68.96009264096904	68.71339618275671	68.7114833615144	68.68793541052588	68.20884533242587	68.20539492807075	68.20539052611916	69.68	68.69	nan	nan	nan	nan	nan	nan

1.4136986301369863	68.99460275608786	68.9935426065412	68.95583190048606	68.78392914410699	68.7831318727517	68.76915430822416	68.52491239768257	68.52307620193531	68.51062875381831	68.04388831358692	68.03968774596459	68.04770530491498	69.51	68.46	nan	nan	nan	nan	nan	nan

1.4986301369863013	68.76999043281712	68.76998804075302	68.76560589990237	68.59254110645819	68.59119469498575	68.58680234338857	68.34775218112918	68.34585531023151	68.34125487735626	67.88373571687332	67.87916458869915	67.89121563997251	68.77	68.73	nan	nan	nan	nan	nan	nan

1.5808219178082192	68.58674460756791	68.58544097638027	68.5859106594995	68.42905537711577	68.4266709978638	68.4187364108484	68.17990953950101	68.17794575305075	68.17888205059381	67.73723328685593	67.73258566017466	67.74533820583306	69.09	68.12	nan	nan	nan	nan	nan	nan

1.6657534246575343	68.42661245080758	68.42392259510677	68.41465832742556	68.26589565125815	68.26302053111891	68.25210319941246	68.01470469818342	68.0126377762998	68.02006431529767	67.5909046392416	67.58629109363643	67.59986342243226	68.93	67.89	nan	nan	nan	nan	nan	nan

1.7506849315068493	68.26863419616706	68.26544870291235	68.25020370677919	68.10027326760974	68.09781988828217	68.09300908752138	67.85789089634703	67.8549644342906	67.87042705713255	67.44787773387833	67.44326224463137	67.45937143063674	68.79	67.72	nan	nan	nan	nan	nan	nan

1.832876712328767	68.10252864695816	68.09976862345997	68.0913862900767	67.93076370188625	67.9292205082377	67.93902769033922	67.70429448209502	67.69930649462711	67.72284564171242	67.31310723893354	67.308442164347	67.32812950976842	68.64	67.56	nan	nan	nan	nan	nan	nan

1.917808219178082	67.9295817803924	67.92817738063496	67.93749135895642	67.7635137451087	67.76225502148068	67.78802543118286	67.55757825054519	67.55098732893926	67.57969478514461	67.17912636173654	67.17444672668017	67.19742205652464	68.47	67.41	nan	nan	nan	nan	nan	nan

2.0	67.76014255180837	67.75968187134066	67.78815586290767	67.61550852508432	67.61210898029901	67.64784502674371	67.41971925261745	67.4124738671668	67.44117640258877	67.0558419386059	67.05126317979719	67.07581558189135	67.77	67.73	nan	nan	nan	nan	nan	nan

2.084931506849315	67.60617393652157	67.60425814663269	67.64325055322558	67.47533658955885	67.46686595339443	67.50428796617764	67.28969246000597	67.2823315003439	67.30703014299803	66.9352826107562	66.93096612059709	66.95540759465943	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	67.47087809118777	67.46275091896679	67.50276891494988	67.34706641165803	67.3350247987858	67.36673456919438	67.16244743679492	67.15525928259217	67.1750449373376	66.82070787659335	66.81680023585321	66.84048477735429	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	67.34867009591102	67.33332330849171	67.36674642705245	67.22605812441654	67.21500870091646	67.23675417652248	67.04232123621907	67.03603507877278	67.05278380008112	66.71990916473841	66.71644174669855	66.73975603349174	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	67.22572464771788	67.2133144225814	67.23522244851071	67.10404833045308	67.09779704729338	67.10977231981842	66.92191999577204	66.91757783406689	66.93341337782442	66.61516431813196	66.61214733540018	66.63615038556368	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	67.10376887230785	67.09833371753639	67.10824424342324	66.98184191790709	66.97940171240275	66.98752247139078	66.80478808041491	66.80199895705432	66.81930446625927	66.51845492845271	66.51576350104429	66.54170359923484	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	66.98266078660501	66.98172511275425	66.98590120340114	66.8585843480216	66.85706145662911	66.86881342363975	66.69196462459433	66.6900524924276	66.71045476119393	66.42346345537666	66.4209670550885	66.45011781989542	67.04	66.98	nan	nan	nan	nan	nan	nan

2.5835616438356164	66.85912250992767	66.85822125531605	66.86836966838051	66.74177131690277	66.73931752533198	66.75897138085207	66.58472504247655	66.58341992976055	66.60760703054193	66.33663242210187	66.33424940756404	66.36717780121673	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	66.73797221329285	66.73525941007911	66.75594642429118	66.62773424292274	66.6245962017059	66.65108646112776	66.48268287682875	66.4820200917962	66.50956114084906	66.25261304860483	66.25040215547861	66.28708813148623	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	66.62443415784061	66.62064372344307	66.64905227218563	66.52351391519535	66.5212082648832	66.5503558936663	66.3921532467691	66.39155128757338	66.4215399613788	66.17436682945836	66.17243968461261	66.2122111201762	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	66.52068990327727	66.5177579722967	66.54819506790834	66.42767876805034	66.42752233418912	66.45624268023178	66.3067231697356	66.3050386471804	66.33725408015869	66.10395958342744	66.10238262185388	66.14428864225854	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	66.42551181819877	66.4253381086627	66.45389236843022	66.33763151073477	66.33944398188652	66.36803582057037	66.22737592314306	66.22478381095677	66.25950161286751	66.03627228731855	66.03506412282283	66.07818207629332	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	66.33676468106687	66.33940046272001	66.36656478784705	66.25933301536031	66.26045367718234	66.29129274095476	66.15348700500947	66.15040312633546	66.18835045584254	65.97533365382202	65.97442668581883	66.01752390587136	66.38	66.32	nan	nan	nan	nan	nan	nan

3.0876712328767124	66.25345288156653	66.25636415255993	66.2864198714938	66.18307966923611	66.17983310046037	66.21562128897287	66.08442776934531	66.08094898720958	66.12276355704086	65.91693015315344	65.91624980570107	65.95762859219552	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	66.18011524788548	66.17757599545476	66.21335079451293	66.11340385507071	66.10625869044512	66.14730894872523	66.01872990831092	66.01494524784083	66.06092772417813	65.8631205095073	65.86257526125952	65.8999473168898	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	66.11538399877074	66.10534072384975	66.14687347564154	66.04994199488362	66.04274497876786	66.08764604649362	65.96013127764729	65.95690055343923	66.00629524921058	65.81856257311047	65.8180581747202	65.84944699571703	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	66.0490937399536	66.040644437918	66.08611988150984	65.98685995626654	65.98315151256594	66.03092623974545	65.90230399485866	65.90083400650182	65.95237766030318	65.77341554213723	65.77285799323639	65.7950347373644	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	65.9853208828643	65.98218201515357	66.02989555120097	65.9271431554672	65.92660941749537	65.97736327869237	65.84828447164338	65.84843769047369	65.89981883651109	65.73342931854847	65.73270616118924	65.74375967390496	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	65.92621654842846	65.92666040120665	65.97679764281035	65.87032056041096	65.87105612811061	65.92494445192754	65.79815381821481	65.7994118651957	65.8476308343153	65.69567643474733	65.69465492794157	65.69233902735931	66.05	65.92	nan	nan	nan	nan	nan	nan

3.5835616438356164	65.8698621445592	65.87098748076173	65.925378395747	65.81866711998782	65.8194112559384	65.87468286976791	65.75216347635599	65.75423593693456	65.79518604525525	65.66257461099084	65.66114646379832	65.64440261380663	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	65.81668608463286	65.81731418859236	65.87433000080215	65.76942578781957	65.770265963452	65.82227439432981	65.71004822046677	65.7126895679377	65.74159159015505	65.63210066148632	65.63015821209	65.59722138419144	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	65.7678126644642	65.76828279321188	65.82266212418746	65.72519403489565	65.72698030268832	65.76946761650952	65.674647425957	65.67691454110528	65.68999904741418	65.60531608364278	65.60278566145496	65.5529405167384	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	65.72372657812437	65.7251369353182	65.7698435654146	65.68565983272416	65.68906061793072	65.71568922074259	65.64381891110415	65.6441788150629	65.63682729287102	65.58267556061016	65.57951317841359	65.51342841515967	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	65.68409177732413	65.68758262511389	65.71588462829631	65.65067065311399	65.65511317242338	65.66090878598028	65.61667048888296	65.61505642976199	65.58511389534404	65.56225484211508	65.5583770922917	65.47652551498264	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	65.64911056029172	65.65441461617245	65.66134577198635	65.62353918803014	65.62629249328242	65.60964749421778	65.59263598873332	65.58932240312011	65.53619396871673	65.5450519062402	65.54040639785255	65.44492485678546	65.71	65.61	nan	nan	nan	nan	nan	nan

4.087671232876712	65.6198877225071	65.62438967768352	65.60726937192645	65.6010481912259	65.59829963879801	65.55621287771342	65.57150084730472	65.56651407121782	65.49112000946104	65.52980779539581	65.52425801242562	65.41663020004917	nan	nan	nan	nan	nan	nan	nan	nan

4.1726027397260275	65.59927071985533	65.59726397449582	65.555043036368	65.5815242517003	65.57364945981986	65.50676412075376	65.55286115401447	65.5462589332172	65.45045830188587	65.51720465729456	65.51057718303593	65.39255582297596	nan	nan	nan	nan	nan	nan	nan	nan

4.249315068493151	65.58381411795682	65.57314503863707	65.50621301439304	65.56240459811687	65.55315601057002	65.46433725898746	65.53711514364889	65.5298654048424	65.4181166360193	65.50819257691055	65.50040579976864	65.3742634603891	nan	nan	nan	nan	nan	nan	nan	nan

4.3342465753424655	65.56259468629052	65.55213048134452	65.46227327608655	65.54227819947062	65.53507779558909	65.42674244745318	65.52186632678556	65.515200905899	65.39070384825546	65.50064479295109	65.4913795756987	65.35719614827053	nan	nan	nan	nan	nan	nan	nan	nan

4.416438356164384	65.54081112197986	65.53415943014055	65.42445890638919	65.52513272255753	65.5197615759603	65.39598854232891	65.5087264069793	65.5026218744541	65.36970759734453	65.49542854242358	65.48455133160074	65.34296002910946	nan	nan	nan	nan	nan	nan	nan	nan

4.501369863013698	65.52347769272448	65.51897408746382	65.39357127791926	65.5118256891809	65.50657479911479	65.37189601305116	65.49772784605578	65.49175769316021	65.35415448317077	65.49190382665941	65.47918907718432	65.32965726790934	66.76	64.02	nan	nan	nan	nan	nan	nan

4.583561643835616	65.51105596490913	65.5061258074218	65.36985746640698	65.50167632228185	65.4955400693577	65.35505697296206	65.48879452150715	65.4826909111137	65.34335489839944	65.49005499021717	65.47540083496114	65.31719435574988	nan	nan	nan	nan	nan	nan	nan	nan

4.668493150684932	65.50131928099111	65.49502447950226	65.35295849691974	65.4923200914011	65.48548217294791	65.34342665236017	65.48212951649943	65.47547720052066	65.33559740622218	65.48955418801076	65.47273601888169	65.30381383557747	nan	nan	nan	nan	nan	nan	nan	nan

4.7534246575342465	65.49235296756744	65.48513424954211	65.34193155497937	65.48347508157765	65.47677776186548	65.33621799142358	65.478790630613	65.4704579139478	65.32968343654403	65.49031427281228	65.47117086600176	65.28914913620409	nan	nan	nan	nan	nan	nan	nan	nan

4.835616438356165	65.48328908616621	65.47627656646367	65.3353416762336	65.47591272073245	65.46984175286973	65.33165282383683	65.47930665728238	65.46742735906875	65.32350434004394	65.49215708686891	65.47060619781328	65.27317026703341	nan	nan	nan	nan	nan	nan	nan	nan

4.920547945205479	65.47478939084634	65.46893917610406	65.3314099535641	65.47193894159776	65.46547222809338	65.3277681600842	65.48191027127301	65.46618127698738	65.31576913101415	65.49508194318959	65.47088519158194	65.25452323245841	nan	nan	nan	nan	nan	nan	nan	nan

5.002739726027397	65.46962344873684	65.4642804006619	65.32819900718788	65.4740541301932	65.46406784549771	65.32307627549915	65.48604780715648	65.46655140287886	65.30502545256407	65.49873895444537	65.47182539121405	65.23442502486121	65.48	65.18	nan	nan	nan	nan	nan	nan

5.087671232876712	65.47149593518583	65.46330894454678	65.32381299670966	65.48277601464453	65.46495931207218	65.31517477883341	65.49133635067379	65.46798992881708	65.29060021294589	65.50310375667064	65.47322247380764	65.2118553097699	nan	nan	nan	nan	nan	nan	nan	nan

5.1726027397260275	65.48179181484947	65.46467272833303	65.316589024075	65.49221771318452	65.4669142264059	65.30336564029005	65.49710192037588	65.46994940329292	65.27150346541931	65.50770697376518	65.4746930466984	65.18808413659013	nan	nan	nan	nan	nan	nan	nan	nan

5.249315068493151	65.49494504875683	65.46686852942649	65.3052591781583	65.49778075201186	65.46898096988217	65.28736703882322	65.50165002954091	65.47187219383744	65.2492757211958	65.51190805780485	65.47585250146146	65.16591470330793	nan	nan	nan	nan	nan	nan	nan	nan

5.3342465753424655	65.49913030487248	65.46905351148598	65.28906715962691	65.49980261707634	65.47098724208126	65.26629569723298	65.50493729552876	65.4737676658543	65.22311124360219	65.51626741314158	65.47674350247388	65.14247138569895	nan	nan	nan	nan	nan	nan	nan	nan

5.416438356164384	65.49931043636953	65.47102320878575	65.26782962129104	65.50182685994145	65.47288560702054	65.24068027451176	65.5080388595858	65.4755124119168	65.19427590833564	65.52015522992184	65.47711077932726	65.1214481319076	nan	nan	nan	nan	nan	nan	nan	nan

5.501369863013698	65.50098351601058	65.4728838070819	65.24193917997904	65.50551930706996	65.47476341779269	65.21118440356838	65.51136075120263	65.47707055994084	65.16421039184524	65.52367880547295	65.47684674415373	65.10254387364908	nan	nan	nan	nan	nan	nan	nan	nan

5.583561643835616	65.5051594228013	65.47474974713145	65.21231263211901	65.51001616225889	65.4765178676298	65.18039618620651	65.51467930278713	65.47836970556466	65.13439429088483	65.52643008830537	65.47582112742361	65.08798074542275	nan	nan	nan	nan	nan	nan	nan	nan

5.668493150684932	65.5102686665574	65.47659606656116	65.18029348816872	65.51425085923016	65.47813921681305	65.14787154215952	65.51813911867531	65.47935934809186	65.1060249055136	65.52837500715411	65.47379219304324	65.07769259527016	nan	nan	nan	nan	nan	nan	nan	nan

5.7534246575342465	65.51477387192328	65.47826411991568	65.14752198006933	65.51726638702907	65.47940305529943	65.1167201821911	65.52227881165409	65.4798765487297	65.08163763027844	65.52921609163732	65.47060899820332	65.07288580843118	nan	nan	nan	nan	nan	nan	nan	nan

5.835616438356165	65.517726910587	65.47956149309466	65.11578788204405	65.51934244331537	65.48022154349954	65.08839239556315	65.52759753075439	65.47971933909348	65.06183152779575	65.52883057009953	65.46623010394411	65.07402393797814	nan	nan	nan	nan	nan	nan	nan	nan

5.920547945205479	65.51928302779164	65.48037827162811	65.08688176113152	65.52202737812046	65.48057947937069	65.06417826886769	65.53240474718469	65.47872671121479	65.0478200502441	65.52718447796644	65.46017746205874	65.08144712194033	nan	nan	nan	nan	nan	nan	nan	nan

6.002739726027397	65.52101547493764	65.4807299215219	65.06245881337092	65.52729123627911	65.48035004215998	65.04655507836577	65.53599685974329	65.47662292836664	65.04087735545293	65.52450427345391	65.45265967328866	65.09470208691653	65.64	64.48	nan	nan	nan	nan	nan	nan

6.087671232876712	65.52569510420213	65.4806237543897	65.0439266028188	65.53594333344003	65.47921161595768	65.03497878236055	65.53831000333483	65.47324454292936	65.04105716099957	65.52076469894332	65.44298116030464	65.11447584120528	nan	nan	nan	nan	nan	nan	nan	nan

6.1726027397260275	65.53570601889885	65.47965137528615	65.03236428377255	65.54301272445035	65.4768327704332	65.03109831565108	65.53872337792392	65.46816386046662	65.04904894095813	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.252054794520548	65.54641356660356	65.47738808976678	65.02847678316206	65.54460785686547	65.47293632667976	65.0352613469196	65.53607796640335	65.46144218192181	65.06422911508228	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.336986301369863	65.5465616695918	65.47353428909733	65.03258346337232	65.54067667322964	65.46727746990105	65.04713553963859	65.53006360944468	65.45274086879475	65.08621634816052	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.419178082191781	65.54091136061803	65.46790589028538	65.04463741088415	65.53452727806109	65.45968340506451	65.06660933528025	65.52202095080494	65.44182983517614	65.1147086819877	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.504109589041096	65.53454916656615	65.46037128297428	65.06426901561778	65.52754807594124	65.44994803716386	65.09319688324497	65.51301168716452	65.42869641821069	65.14852681838012	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.586301369863014	65.52812201307991	65.45079523154386	65.09084608515613	65.51956590504871	65.43836227422221	65.1248723652855	65.50341010438216	65.41304672749104	65.18709649227831	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.671232876712328	65.52019888981073	65.43901383070927	65.12354239194075	65.5095146235488	65.42397626528778	65.16280802869512	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.756164383561644	65.51007050916235	65.42484160995323	65.16140716054207	65.4983155578518	65.40721126498329	65.2044647747805	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.838356164383562	65.49829240346729	65.40810126954486	65.2034293443073	65.48725430371562	65.38773118075986	65.24932061927112	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.923287671232877	65.48658453273859	65.38866124863306	65.24859233384126	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.005479452054795	65.47686436942557	65.3664610262911	65.29591668658644	nan	nan	nan	nan	nan	nan	nan	nan	nan	66.16	64.43	nan	nan	nan	nan	nan	nan



==> data/Cocoa_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Dec-21	2625.0	2626.0	2625.000006836973	2625.0000208817873	2625.465252882804

Mar-22	2537.0	2539.0	2538.9999983996204	2538.9999964848457	2538.213417556886

May-22	2559.0	2561.0	2559.000002007509	2559.000004401785	2559.8778663776047

Jul-22	2564.0	2566.0	2564.5513321335425	2564.018830789981	2565.0135202384836

Sep-22	2565.0	2567.0	2565.000008692387	2565.0000120635095	2565.931341349364

Dec-22	2560.0	2563.0	2562.9999725499733	2562.999940356875	2561.476262051614

Mar-23	2554.0	2558.0	2557.999998025594	2557.999996422833	2555.9971339067683

May-23	2549.0	2554.0	2553.99998602362	2553.9997386065475	2551.532685018846

Jul-23	2544.0	2551.0	2548.1637687595457	2548.3979845612535	2547.5221254775443

Sep-23	2540.0	2549.0	2540.000018213618	2540.00004594513	2544.5897999123727



==> data/Cocoa_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	2625.000006836973	2625.0000208817873	2625.465252882804	2586.7936695348862	2585.6887215362585	2573.082116843154	2567.260337513046	2566.7791952290445	2560.726614120885	2565.860199852521	2565.5176312968765	2562.847025341481	2626.0	2625.0	nan	nan	nan	nan	nan	nan

0.08493150684931507	2580.7740807071873	2578.7995966289577	2550.6193098594185	2557.171444406465	2556.0664909106454	2543.0287068975595	2556.8643782283157	2556.3169975888463	2550.3642828386633	2560.594443515817	2560.251871033117	2557.4123439284213	nan	nan	nan	nan	nan	nan	nan	nan

0.16986301369863013	2551.1583408668143	2549.7927426939345	2539.956038245533	2545.3189286659854	2545.0227556449177	2541.993353565016	2554.08589642841	2553.7854852075857	2552.829589588669	2558.993099306369	2558.83957919732	2558.1959676099646	nan	nan	nan	nan	nan	nan	nan	nan

0.2465753424657534	2538.9999983996204	2538.9999964848457	2538.213417556886	2548.1516431438554	2548.280745580683	2548.6397092838833	2556.274274580745	2556.1295123700397	2556.8661495138044	2559.6892059572774	2559.6567746593723	2559.5859176991858	2539.0	2537.0	nan	nan	nan	nan	nan	nan

0.3315068493150685	2546.3983718871227	2546.794285531243	2547.8007817382686	2556.5606864037723	2556.564751446408	2557.619248055139	2560.6309663018606	2560.485413917827	2561.51199894403	2561.3029045556486	2561.2704732842426	2561.0963155261616	nan	nan	nan	nan	nan	nan	nan	nan

0.4136986301369863	2559.000002007509	2559.000004401785	2559.8778663776047	2562.566984807276	2562.262473588862	2563.312470089811	2563.636246078997	2563.4362772359573	2564.3706928525235	2562.105924708716	2562.0338129269358	2561.5777376527376	2561.0	2559.0	nan	nan	nan	nan	nan	nan

0.4986301369863014	2564.202374796561	2563.8187893076843	2565.1038087721295	2564.396906017635	2563.978279159396	2565.092589743726	2564.4677132174634	2564.262961156687	2564.955849615516	2561.6812658169333	2561.609132818299	2560.8689688250074	nan	nan	nan	nan	nan	nan	nan	nan

0.5808219178082191	2564.5513321335425	2564.018830789981	2565.0135202384836	2564.6570040271436	2564.3634604928175	2565.3624373232587	2564.2636925214574	2564.1225889320995	2564.3454909786715	2560.628190361794	2560.5980698367403	2559.60573401999	2566.0	2564.0	nan	nan	nan	nan	nan	nan

0.6657534246575343	2564.430735922122	2564.092072546597	2565.1608021247066	2564.7055073507177	2564.6100808830524	2565.4289156152363	2563.820293441753	2563.8112694807005	2563.4748503374335	2559.236369910852	2559.271367828273	2558.1201635060474	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	2565.000008692387	2565.0000120635095	2565.931341349364	2564.539298518389	2564.550771527575	2564.8176068485345	2563.16073840635	2563.242499859578	2562.3507649152634	2557.5388032814244	2557.618257346487	2556.4139804398537	2567.0	2565.0	nan	nan	nan	nan	nan	nan

0.8328767123287671	2564.6952774809233	2564.7507364642265	2565.210810653385	2563.8703810157713	2563.8817173713824	2563.328544634084	2561.9785347778634	2562.0598461636605	2560.6783481334705	2555.4840095434433	2555.5634656107304	2554.6598811436625	nan	nan	nan	nan	nan	nan	nan	nan

0.9178082191780822	2563.917410083105	2563.8949005571003	2563.29756174936	2562.935079532789	2563.0124580783486	2561.5207850596307	2560.5502388958334	2560.608103353124	2558.7384903778166	2552.904832929031	2552.9687576172414	2553.155960641268	nan	nan	nan	nan	nan	nan	nan	nan

1.0	2562.9999725499733	2562.999940356875	2561.476262051614	2561.766860959732	2561.919691839715	2559.856513627178	2558.8795082658507	2558.9407230055244	2556.7596326455405	2549.977071898562	2550.042111111757	2552.2234771127164	2563.0	2560.0	nan	nan	nan	nan	nan	nan

1.084931506849315	2561.919544047557	2562.1709992074825	2559.8458467550067	2560.0446475124463	2560.1974889291005	2557.9692583772867	2556.932431260258	2557.0151332978116	2554.7874175537063	2546.5449933787663	2546.6598196282666	2551.6912400007755	nan	nan	nan	nan	nan	nan	nan	nan

1.16986301369863	2560.2325882804457	2560.4454692528307	2558.0750304800285	2558.0850103722382	2558.1227029630045	2555.862410482009	2554.5764697468417	2554.6562191871317	2552.6767249592235	2542.771464889276	2543.0112040270365	2551.417851646972	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	2557.999998025594	2557.999996422833	2555.9971339067683	2556.054924108793	2556.0265143633815	2553.7300751635025	2552.0085301422314	2552.085714439588	2550.5739913634993	2539.1274706884446	2539.566082303509	2551.3522050880465	2558.0	2554.0	nan	nan	nan	nan	nan	nan

1.3315068493150686	2556.16845041611	2556.081584517344	2553.6580842782732	2553.8544151866654	2553.8677486075258	2551.640542013901	2549.024973517954	2549.1025844050837	2548.6743019516134	2535.170617311761	2535.8822764941037	2551.44449032368	nan	nan	nan	nan	nan	nan	nan	nan

1.4136986301369863	2553.99998602362	2553.9997386065475	2551.532685018846	2551.182338054882	2551.302772925689	2549.5949204860935	2545.3840803203834	2545.4539664313997	2547.6644504112937	2531.415999275502	2532.396012856546	2551.726196897148	2554.0	2549.0	nan	nan	nan	nan	nan	nan

1.4986301369863013	2551.3899567590342	2551.517523032053	2549.734451977751	2547.9621361756695	2548.1449145157953	2547.4179075634966	2541.123282724537	2541.1921255124907	2547.7121093150454	2527.700666320554	2528.9613867116936	2552.1973681893764	nan	nan	nan	nan	nan	nan	nan	nan

1.5808219178082192	2548.1637687595457	2548.3979845612535	2547.5221254775443	2544.248025780425	2544.389215465712	2545.740303629134	2536.3269158975168	2536.473342594638	2548.6455436035985	2524.3088859741592	2525.899984892203	2552.800739300137	2551.0	2544.0	nan	nan	nan	nan	nan	nan

1.6657534246575343	2544.443257865956	2544.628029777185	2545.0718724743638	2539.5858225858856	2539.6051599371103	2545.733980336494	2531.158932936998	2531.5560532445515	2550.1795034430725	2521.0977975818314	2523.124686128864	2553.6116057257063	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	2540.000018213618	2540.00004594513	2544.5897999123727	2534.209277037679	2534.1629322344247	2548.009544052875	2526.1048611307697	2526.908871792308	2552.138970611765	2518.286029229518	2520.844526122614	2554.630007244018	2549.0	2540.0	nan	nan	nan	nan	nan	nan

1.832876712328767	2534.3275528273634	2534.2001423473394	2547.5033595768055	2528.4058060146094	2528.5574697235634	2551.5507835780627	2521.316261105568	2522.6619685831242	2554.2146786957464	2516.0739837621854	2519.2224948150038	2555.6550712449107	nan	nan	nan	nan	nan	nan	nan	nan

1.917808219178082	2528.2963175457326	2528.287368073708	2551.9523454853147	2522.7320432881106	2523.5069465519937	2554.6250265496506	2517.2944228345227	2519.1945652863637	2555.832577959769	2514.4528443109543	2518.2657702743863	2556.4675271343635	nan	nan	nan	nan	nan	nan	nan	nan

2.0	2522.590015784639	2523.176185793197	2555.20959928198	2518.0004452238613	2519.6548113501917	2556.268397170655	2514.27804991657	2516.7306479108975	2556.682627063707	2513.551499652701	2518.0361753523966	2556.889103793211	nan	nan	nan	nan	nan	nan	nan	nan

2.084931506849315	2517.4892892519474	2519.211492934937	2556.6269193634525	2514.1488091096144	2516.7016817158665	2556.9078473861514	2512.158789787908	2515.210436445786	2557.0015964878467	2513.2298432854295	2518.4095099403144	2557.048845390696	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	2513.640760663352	2516.3644755963896	2557.016967742111	2511.7359663708557	2514.7863533259424	2557.0669638456684	2510.926100299685	2514.60066662729	2557.0814234180393	2513.3804078810476	2519.2218005167806	2557.088540751772	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	2511.2836000944294	2514.507321382758	2557.0866950758555	2510.5961154278366	2513.8382688568126	2557.092354457921	2510.5521846315405	2514.8460972536773	2557.0939673911384	2513.795786130669	2520.178294855317	2557.0947674270656	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	2510.362110373749	2513.549168139135	2557.0949044745803	2510.1687704662017	2513.7191911757054	2557.0953455895415	2510.831706418803	2515.783021046883	2557.0954637940736	2514.381991563549	2521.234964336306	2557.0955220984883	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	2510.1350872651997	2513.448991218941	2557.095546081929	2510.13384001267	2514.419016595999	2557.09556865188	2511.6421525104683	2517.3470708603645	2557.0955746874947	2514.8740332108996	2522.013320846966	2557.0955776805713	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	2510.010236533023	2514.168420834266	2557.095579529035	2510.5082538352444	2515.8539256505414	2557.0955803243555	2512.8249493888316	2519.341702793895	2557.0955805227154	2515.072749082429	2522.271724335248	2557.095580622711	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	2510.252209030766	2515.631554000541	2557.095580695552	2511.4874365458327	2517.8244179846793	2557.0955807137743	2514.289254897108	2521.573810896858	2557.095580718515	2514.7125366354903	2521.6744591030406	2557.0955807208666	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	2511.2462508676776	2517.707430993712	2557.0955807228243	2513.150465008267	2520.27512512473	2557.0955807231094	2515.8080382060907	2523.7927046900813	2557.095580723183	2513.4786637230486	2519.818279777415	2557.0955807232194	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	2513.013063512162	2520.2112639922875	2557.095580723252	2515.167103135316	2522.8678071586046	2557.095580723255	2517.093148980612	2525.5988714227296	2557.095580723256	2511.0706150770775	2516.331246144713	2557.095580723256	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	2515.1876483386354	2522.904620351661	2557.0955807232567	2517.091073248384	2525.3232038090364	2557.0955807232567	2517.95178376953	2526.7168633580877	2557.095580723257	2507.2936200560407	2510.9800643275125	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	2517.2999127150406	2525.48631002543	2557.0955807232567	2518.4656114039144	2527.310284255432	2557.0955807232567	2518.159480994763	2526.7569119935674	2557.0955807232567	2501.591787345929	2502.9904054047774	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	2518.7923954484645	2527.58394254087	2557.0955807232567	2519.0405953353006	2528.360280845346	2557.0955807232567	2517.332899323792	2525.217844896059	2557.0955807232567	2494.0768179830684	2492.4864411543267	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	2519.2669228647273	2528.801762321609	2557.0955807232567	2518.831621191145	2528.14149311934	2557.0955807232567	2515.142834093293	2521.776775511537	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	2519.0648111595747	2528.731015190867	2557.0955807232567	2517.8430315830547	2526.184886734112	2557.0955807232567	2511.1106808231593	2515.7779804186825	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	2518.1856963202713	2526.9487523685943	2557.0955807232567	2515.6623271386215	2522.1437227717556	2557.0955807232567	2505.1462746611	2507.2147234527506	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	2516.3486170831784	2523.019172352175	2557.0955807232567	2511.494583117396	2515.4819998554676	2557.0955807232567	2496.6936976743186	2495.3292587342635	2557.0955807232563	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	2512.4748063977236	2516.4914839035437	2557.0955807232567	2504.5978632402175	2505.7104297439746	2557.0955807232567	2485.294219137022	2479.6113962060217	2557.0955807232563	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	2505.6276517619413	2506.901693842415	2557.0955807232567	2494.630222183578	2492.2857241337456	2557.0955807232567	2470.947819054042	2459.9338975423316	2557.0955807232563	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	2495.724350545559	2493.776539360108	2557.0955807232567	2482.0536914208396	2475.395569146987	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	2482.8934200360854	2476.6504220925412	2557.0955807232567	2465.9905750338266	2453.5123626680697	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	2467.059624089543	2455.1052185496887	2557.0955807232567	2447.0051697362687	2427.2265563729898	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	2448.0531664292616	2428.8328298097726	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	2425.8677854669027	2397.6880783116158	2557.0955807232567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/Coffee_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Dec-21	236.45	237.8	237.79549479941434	237.79565932134656	237.09752073466274

Mar-22	237.55	237.6	237.5996050835792	237.5995606562782	237.60245865451898

May-22	237.4	237.5	237.40031347721518	237.40026570447614	237.4289512805446

Jul-22	236.7	236.85	236.70002033410807	236.7000229992345	236.78255211041107

Sep-22	235.15	235.25	235.24982460919153	235.2497543315556	235.19643057234003

Dec-22	233.15	233.3	233.29996914665858	233.2999712420732	233.23265216265824

Mar-23	232.25	232.45	232.25007940226993	232.2501528181237	232.33655371797371

May-23	231.4	231.65	231.40050519570548	231.40016616538063	231.54269917169566

Jul-23	230.55	230.85	230.57463014395097	230.56362088840268	230.67819679508392

Sep-23	229.7	230.0	229.9770148058306	229.9746548648456	229.86887287451685

Dec-23	229.55	229.85	229.55047762805393	229.5504802209434	229.68784990136606

Mar-24	228.75	229.25	229.2486836151488	229.24875137010116	229.01182443914522

May-24	228.5	229.25	229.24988893938723	229.24989278148936	228.86608339092456

Jul-24	228.1	229.4	229.35563727941002	229.35603925419622	228.7536998199539

Sep-24	227.5	229.6	229.44160005834632	229.46344378662903	228.5508918910161



==> data/Coffee_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	237.79549479941434	237.79565932134656	237.09752073466274	237.7512879032122	237.7601312378895	237.61871903851278	237.6279461498595	237.63171846637653	237.55897799391823	236.60384401870655	236.6059228906785	236.55818833592485	237.8	236.45	nan	nan	nan	nan	nan	nan

0.08493150684931507	237.76169335614082	237.77800660425956	237.9151128739552	237.68381477886896	237.69258614214374	237.79264209979658	237.51924099899867	237.5231784634886	237.5870323980564	236.22203225093827	236.22409732778132	236.2299392243299	nan	nan	nan	nan	nan	nan	nan	nan

0.16986301369863013	237.69082423096023	237.70100598986667	237.86760969996402	237.60228818717462	237.6042795544717	237.64095352055136	237.33740749798753	237.33855143721354	237.3930579026428	235.80998584829882	235.8107536581396	235.80574553011863	nan	nan	nan	nan	nan	nan	nan	nan

0.2465753424657534	237.5996050835792	237.5995606562782	237.60245865451898	237.50728573897095	237.50609727685298	237.5005356676844	237.06168159401503	237.0611602931856	237.0946285519779	235.41881241544397	235.41888374419813	235.40586313388687	237.6	237.55	nan	nan	nan	nan	nan	nan

0.3315068493150685	237.52242708669004	237.51887774290302	237.46918578133307	237.35647572220387	237.35563240767578	237.38368214358815	236.67353220756036	236.67300406310488	236.6974226909511	234.96446913840128	234.96455047575213	234.95862189270082	nan	nan	nan	nan	nan	nan	nan	nan

0.4136986301369863	237.40031347721518	237.40026570447614	237.4289512805446	237.08116422257825	237.08148836725732	237.15324583749208	236.17268581367748	236.17290048036503	236.1803679356254	234.49744847685935	234.49792749396866	234.50512290804008	237.5	237.4	nan	nan	nan	nan	nan	nan

0.4986301369863014	237.145225344206	237.14626599908811	237.25140039765486	236.6160774490591	236.61622330951815	236.68872143627144	235.58533807406255	235.58573275528485	235.56286747387674	233.98787571870372	233.98832999886736	234.00519464674056	nan	nan	nan	nan	nan	nan	nan	nan

0.5808219178082191	236.70002033410807	236.7000229992345	236.78255211041107	235.99801199198913	235.99779559184452	236.01862258019054	234.94597364550916	234.94619686276496	234.89497256974025	233.48003146552344	233.47987970113283	233.50170092077798	236.85	236.7	nan	nan	nan	nan	nan	nan

0.6657534246575343	236.02005595580334	236.01947908150834	236.05036273498658	235.2642074047767	235.26431259347277	235.20749003375875	234.30746781246373	234.30786562546356	234.24431325062474	232.95979284663338	232.95870582322658	232.9832488255036	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	235.24982460919153	235.2497543315556	235.19643057234003	234.54327189274747	234.54391812902696	234.4246414899173	233.748713360985	233.74938714191254	233.68910712875558	232.46887264283507	232.46712694923008	232.4883552653446	235.25	235.15	nan	nan	nan	nan	nan	nan

0.8328767123287671	234.52227768818733	234.52323474600215	234.3753200371297	233.89393529902924	233.8945981336854	233.77132255928996	233.24601561281818	233.24670978077654	233.21026724391072	232.0354910151616	232.03355713004848	232.05047381072902	nan	nan	nan	nan	nan	nan	nan	nan

0.9178082191780822	233.8584131876822	233.85945475562403	233.70381790870837	233.35072822015076	233.35141865745436	233.2811364674908	232.79444477534253	232.79519252437228	232.80211138828477	231.63363297307518	231.6316859297594	231.65430313425685	nan	nan	nan	nan	nan	nan	nan	nan

1.0	233.29996914665858	233.2999712420732	233.23265216265824	232.94532640109185	232.94602803271903	232.94540016358098	232.38163609765607	232.38215030422782	232.43896317769705	231.28847624968833	231.28662245265394	231.32570202721206	233.3	233.15	nan	nan	nan	nan	nan	nan

1.084931506849315	232.91017926054795	232.91121823589705	232.92057421630628	232.58369771135798	232.58442390891423	232.63674403263408	231.989791901339	231.98925894013666	232.0853363715567	230.97002628509452	230.96817253031145	231.02463662967767	nan	nan	nan	nan	nan	nan	nan	nan

1.16986301369863	232.59159912410226	232.59270175455845	232.65485703479956	232.2194102031813	232.22021719579305	232.30693939629654	231.5897807266732	231.58718425631164	231.70128278007664	230.67480389137637	230.67245444448554	230.7364675261022	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	232.25007940226993	232.2501528181237	232.33655371797371	231.8301999312515	231.83053078722548	231.9435356915062	231.20989889291587	231.20577317273268	231.3071808779676	230.4211004275199	230.4183914186778	230.47237644716017	232.45	232.25	nan	nan	nan	nan	nan	nan

1.3315068493150686	231.84034237126346	231.84163146453704	231.951614801294	231.4024125287928	231.4006342457413	231.53998813532633	230.8315813060168	230.82703372877785	230.89701804658114	230.16688384445774	230.16417435614034	230.19077369403533	nan	nan	nan	nan	nan	nan	nan	nan

1.4136986301369863	231.40050519570548	231.40016616538063	231.54269917169566	230.98068264613823	230.97479369529162	231.11537583612477	230.49174745019258	230.48714955136302	230.5252091452403	229.9526858123411	229.9500253114221	229.93997346722708	231.65	231.4	nan	nan	nan	nan	nan	nan

1.4986301369863013	230.966453597179	230.9601207099849	231.1255600651104	230.58959785458026	230.58101555823987	230.67082606442892	230.20128995280237	230.19708109207235	230.21852427099205	229.7705297906311	229.76789833081926	229.71326557322737	nan	nan	nan	nan	nan	nan	nan	nan

1.5808219178082192	230.57463014395097	230.56362088840268	230.67819679508392	230.2669547704449	230.25966800004227	230.2610367631484	229.96688728215838	229.96373426847248	229.98123090532926	229.63394129869602	229.631675430422	229.5257799415046	230.85	230.55	nan	nan	nan	nan	nan	nan

1.6657534246575343	230.23986645946877	230.2315342747754	230.22339017182412	230.00281225424695	229.9995054074344	229.93504245435585	229.77474515665506	229.77263870567833	229.78738295561647	229.5306932691857	229.5293939258854	229.36277609934876	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	229.9770148058306	229.9746548648456	229.86887287451685	229.80871493122476	229.80892756583705	229.76125212817678	229.6236338471196	229.62235711787497	229.62839834128897	229.45978657641808	229.46005325247816	229.2285097716447	230.0	229.7	nan	nan	nan	nan	nan	nan

1.832876712328767	229.79072332168604	229.79152545227612	229.71072981415108	229.6668197938718	229.66780053690272	229.7014250475101	229.50218638289869	229.50131498350282	229.48452934148952	229.41590012170627	229.41815070508335	229.1204785434889	nan	nan	nan	nan	nan	nan	nan	nan

1.917808219178082	229.65900638647557	229.66118245084147	229.70583777299655	229.54667805906314	229.54577200392222	229.63972345687708	229.40770042022748	229.40699860730598	229.34830662791705	229.38915470288507	229.39392653370206	229.01995646151963	nan	nan	nan	nan	nan	nan	nan	nan

2.0	229.55047762805393	229.5504802209434	229.68784990136606	229.43855276301446	229.4357866699129	229.49554455440116	229.3397696284598	229.33871556956618	229.20800687546264	229.37606106401535	229.3836415599402	228.92488074285555	229.85	229.55	nan	nan	nan	nan	nan	nan

2.084931506849315	229.43417365709257	229.42937625762437	229.52761541614342	229.33574381356323	229.3329999185271	229.2652501661721	229.29733656816265	229.29596759415116	229.06532402203356	229.37252036219166	229.38340153940425	228.8314880059459	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	229.3235900549922	229.32003572849914	229.25569412440387	229.2656343894177	229.2651413574316	229.0504138694246	229.2839594928431	229.28347612653428	228.93350323367156	229.37782707223877	229.39232601663275	228.75433712785443	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	229.2486836151488	229.24875137010116	229.01182443914522	229.24206022362853	229.24269958987543	228.92359460607787	229.2977202543112	229.29951355953125	228.8329678168879	229.3876221739983	229.40564275327688	228.7050868716252	229.25	228.75	nan	nan	nan	nan	nan	nan

2.334246575342466	229.22712637944025	229.22901311897448	228.89185203423332	229.25892932276201	229.25893526977524	228.865397877895	229.32961386051386	229.33498642666385	228.75642774548828	229.3973653801666	229.41944614686633	228.67285597964158	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	229.24988893938723	229.24989278148936	228.86608339092456	229.30188622445485	229.30141231369996	228.81913413347843	229.3708105694268	229.38099654785466	228.69517531867007	229.39844366054976	229.42450670238617	228.6509312055111	229.25	228.5	nan	nan	nan	nan	nan	nan

2.5013698630136987	229.30007399557104	229.29820132513805	228.83823535809276	229.35338028499388	229.35632752918704	228.74234102769793	229.41235249957086	229.42856755031426	228.64175461024848	229.38362337003258	229.41384434726027	228.62959764545897	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	229.35563727941002	229.35603925419622	228.7536998199539	229.3995300880728	229.4102109405428	228.64864207104247	229.44688694106827	229.4698851156872	228.60019368568533	229.34742025219873	229.3817837446341	228.61038610782148	229.4	228.1	nan	nan	nan	nan	nan	nan

2.6684931506849314	229.4027100222773	229.41286696938658	228.63818127054373	229.43973491439877	229.4605807820094	228.57121650386165	229.47067435185846	229.499992755752	228.57711847970913	229.28182460137918	229.32076941491562	228.5969087560864	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	229.44160005834632	229.46344378662903	228.5508918910161	229.47197276046194	229.5016014178275	228.54006284755235	229.47901418075202	229.51353099443264	228.57508635268417	229.18309541272407	229.22700501115057	228.59253978572104	229.6	227.5	nan	nan	nan	nan	nan	nan

2.835616438356164	229.47495482850644	229.50552394500025	228.52392071735275	229.49424379406372	229.52955929083163	228.55174530032815	229.4654891609163	229.50436993146556	228.5888250282683	229.05118370952863	229.1000008861479	228.5949017471394	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	229.49926399226482	229.53570577094743	228.54591400529478	229.5016137893182	229.5394047294946	228.5830204555566	229.42653475870787	229.46873801969997	228.60595376450976	228.87351433856898	228.926526778161	228.59911680225795	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	229.50867450329736	229.54764643009932	228.58521307204555	229.48613383904535	229.52559312188902	228.610499007873	229.35473638813414	229.3990402474862	228.61737388415975	228.65865432250158	228.71332790073518	228.6009617815595	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	229.49682707248743	229.5347426661936	228.61673730706306	229.43609553592117	229.47862080855796	228.62672875016267	229.24630494417664	229.29222212986195	228.62074746513127	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	229.44933916659835	229.49104710660455	228.63158746272148	229.34892497425676	229.3956892859797	228.62966010634892	229.08984474453837	229.1385755214688	228.61702704809431	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	229.36340201035614	229.41127519784803	228.63233167869302	229.2261954035471	229.27523852252693	228.6240993066142	228.89200140721832	228.94515064716123	228.60970865191499	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	229.24024545743524	229.29058321113263	228.6251006156457	229.05859996333044	229.10787178829446	228.6148319085068	228.6391422223562	228.69784150774467	228.60094525989655	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	229.07539197039475	229.12435214855518	228.6148979257952	228.83921278318036	228.88984590145282	228.60480593739143	228.32951055571502	228.39315593729935	228.5923913122169	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	228.85960272859248	228.90813065985358	228.6044949835032	228.5578074108895	228.61506277179552	228.59531799721577	227.96637598400355	228.03136261598826	228.5846393625801	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	228.5833013907284	228.63764472686577	228.59501487210528	228.22424380465344	228.2922680780705	228.5872095531191	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	228.24025344617684	228.30886673150772	228.58674016785463	227.81980832824968	227.89646597314587	228.5799766870424	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	227.83667433613522	227.91822693243014	228.57962908827324	227.36844531066828	227.44124817275457	228.57384338031105	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	227.38304126720757	227.4630062219282	228.57354959213575	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	226.88513379677738	226.94178609559964	228.56836125346334	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/Copper_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Dec-21	414.3	414.45	414.36909244287745	414.37101753225386	414.3731652862676

Jan-22	414.35	414.5	414.4255472167707	414.42214292027415	414.424632064312

Feb-22	414.4	414.55	414.5422295550425	414.5393413372952	414.4804185591426

Mar-22	414.65	414.7	414.6634119059168	414.6644815010904	414.6727030686331

Apr-22	414.4	414.6	414.541079067728	414.5404930768835	414.4915649218277

May-22	414.15	414.35	414.27683431905757	414.2744513637696	414.2728353130616

Jun-22	413.85	414.35	413.9570552594546	413.95544330218206	414.0639785343369

Jul-22	413.5	413.65	413.583181517478	413.5831340314403	413.61810160499965

Aug-22	413.05	413.8	413.1763212298814	413.17642218160444	413.3836074766535

Sep-22	412.65	412.8	412.74788037002344	412.7471222625646	412.7511876968193

Oct-22	411.85	413.35	412.3359681690489	412.3380801916211	412.6001905587635

Nov-22	411.0	413.75	411.90977086907674	411.91388056910944	412.3449358497568

Dec-22	411.35	411.55	411.43739361450673	411.4394574464608	411.48932194050786

Jan-23	408.8	413.8	410.91010320027885	410.9028910065623	411.26729949933497

Feb-23	407.8	413.5	410.3512830360134	410.3256403776128	410.6592683677504

Mar-23	407.45	412.2	409.77941839669467	409.7312526992628	409.8367234664801

Apr-23	405.85	412.4	409.1977805697174	409.13368973257326	409.0916519432721

May-23	406.95	409.8	408.61667030964503	408.537976815824	408.437791547266

Jun-23	404.05	411.5	408.04418516146126	407.944646881495	407.6857166248637

Jul-23	404.5	409.4	407.48001234204287	407.3525349197367	407.0698343175423

Aug-23	401.45	413.85	406.9240191610226	406.762210896639	407.5412700943898

Sep-23	403.0	407.9	406.37770555395775	406.1760412974237	405.51006840567845

Nov-23	396.3	409.85	405.3304857105631	405.03333600936173	403.1036320858281

Dec-23	400.7	408.65	404.8281440177672	404.4797565661987	404.665027751646

Mar-24	398.85	409.3	403.428097566358	402.88519758655184	404.08393359211465

Sep-24	395.05	411.8	400.985413256099	399.9944293888136	403.42416244127656



==> data/Copper_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	414.36909244287745	414.37101753225386	414.3731652862676	414.4424028554476	414.44099479414035	414.42426041693295	414.46811132965024	414.4670947395043	414.4518795330292	413.70848508318255	413.7083050826031	413.78823020901814	414.45	414.3	nan	nan	nan	nan	nan	nan

0.08493150684931507	414.4255472167707	414.42214292027415	414.424632064312	414.5437795593834	414.5420768278507	414.5274345419699	414.400364939507	414.3987458461624	414.40106799539853	413.45949148406066	413.4593232670973	413.54330104814545	414.5	414.35	nan	nan	nan	nan	nan	nan

0.16986301369863013	414.5422295550425	414.5393413372952	414.4804185591426	414.58405133321855	414.5833177110626	414.5511512633534	414.2560923611751	414.25504819116867	414.2629329443561	413.16091952649555	413.16042789908346	413.27514403577743	414.55	414.4	nan	nan	nan	nan	nan	nan

0.2465753424657534	414.6634119059168	414.6644815010904	414.6727030686331	414.4932609239787	414.49262729475174	414.4788982335583	414.03063178237943	414.03006115645115	414.0816900817865	412.83942225928234	412.837185085738	412.9820147060268	414.7	414.65	nan	nan	nan	nan	nan	nan

0.3315068493150685	414.541079067728	414.5404930768835	414.4915649218277	414.25852630446445	414.2569899302069	414.2760900921961	413.71315240423553	413.712273191968	413.7634579826539	412.4246173311018	412.4181985299663	412.57128767132343	414.6	414.4	nan	nan	nan	nan	nan	nan

0.4136986301369863	414.27683431905757	414.2744513637696	414.2728353130616	413.93882770343737	413.93748311214097	413.98411304880443	413.34613875643356	413.345715694369	413.44875962224194	411.98544211208724	411.9738037345435	412.12745920733255	414.35	414.15	nan	nan	nan	nan	nan	nan

0.4986301369863014	413.9570552594546	413.95544330218206	414.0639785343369	413.56800264078015	413.5674950181505	413.6844819300148	412.95300979981033	412.95366181726956	413.12820738404537	411.5047158537535	411.48659630718373	411.6318801477719	414.35	413.85	nan	nan	nan	nan	nan	nan

0.5808219178082191	413.583181517478	413.5831340314403	413.61810160499965	413.1737064811831	413.17347728784046	413.256397961259	412.5339583566922	412.5352173605171	412.699519431554	411.01872653063083	410.99255824520947	411.1076394428836	413.65	413.5	nan	nan	nan	nan	nan	nan

0.6657534246575343	413.1763212298814	413.17642218160444	413.3836074766535	412.75344980942987	412.75394827659704	412.9134061956794	412.0836027706424	412.0836546769779	412.3034603811431	410.50037517600487	410.4633840740786	410.55148523490783	413.8	413.05	nan	nan	nan	nan	nan	nan

0.7506849315068493	412.74788037002344	412.7471222625646	412.7511876968193	412.331258795753	412.33308319659864	412.5658199309775	411.62846893193506	411.62453758843833	411.8641126665806	409.96935774001963	409.9186154443966	410.0552867175101	412.8	412.65	nan	nan	nan	nan	nan	nan

0.8328767123287671	412.3359681690489	412.3380801916211	412.6001905587635	411.8942102322014	411.8969574331937	412.14264090184906	411.12900239492905	411.11701356762387	411.37256697366706	409.4457817277403	409.37852659794663	409.4601262278273	413.35	411.85	nan	nan	nan	nan	nan	nan

0.9178082191780822	411.90977086907674	411.91388056910944	412.3449358497568	411.41375573185496	411.4133610773587	411.69351456660684	410.60219248468553	410.57915290245575	410.78425878554634	408.8946196769683	408.8061479897361	408.6382685766496	413.75	411.0	nan	nan	nan	nan	nan	nan

1.0	411.43739361450673	411.4394574464608	411.48932194050786	410.9178702918525	410.90811925129856	411.15460865480156	410.04846424865264	410.0114699975921	410.12733133327714	408.3538565132548	408.24062377934575	407.87870936317603	411.55	411.35	nan	nan	nan	nan	nan	nan

1.084931506849315	410.91010320027885	410.9028910065623	411.26729949933497	410.3467899390506	410.3197376161526	410.5853802915253	409.4783803649111	409.4243301942891	409.48937470301985	407.7925229858605	407.6495258963646	407.299111774533	413.8	408.8	nan	nan	nan	nan	nan	nan

1.16986301369863	410.3512830360134	410.3256403776128	410.6592683677504	409.76327317300485	409.7168253508708	409.84435393321417	408.89090624001983	408.81625815731894	408.77047182658026	407.234568827332	407.0579259098179	406.7962367172779	413.5	407.8	nan	nan	nan	nan	nan	nan

1.2465753424657535	409.77941839669467	409.7312526992628	409.8367234664801	409.1979583368267	409.13431311896613	409.12238612743795	408.3372972740593	408.24050724835536	408.27595249587006	406.72991799382265	406.5185565157234	406.3390193612232	412.2	407.45	nan	nan	nan	nan	nan	nan

1.3315068493150686	409.1977805697174	409.13368973257326	409.0916519432721	408.6195137531248	408.538762414424	408.40541313197053	407.77175898769457	407.6495395570653	407.55813597786647	406.19196459016024	405.93869938869045	405.8517612024655	412.4	405.85	nan	nan	nan	nan	nan	nan

1.4136986301369863	408.61667030964503	408.537976815824	408.437791547266	408.04698605484964	407.94505728529595	407.7316076147279	407.21488773024635	407.0620507658105	406.52726733855036	405.68294279876955	405.3847713129781	405.43520700672565	409.8	406.95	nan	nan	nan	nan	nan	nan

1.4986301369863013	408.04418516146126	407.944646881495	407.6857166248637	407.47663621129203	407.3467013777445	407.4295188643023	406.6685089294164	406.47945431639045	405.6423749448243	405.16975919552806	404.82068043067784	405.0699257804472	411.5	404.05	nan	nan	nan	nan	nan	nan

1.5808219178082192	407.48001234204287	407.3525349197367	407.0698343175423	406.93321894797566	406.7699821655474	406.72006835804615	406.1341524119031	405.90365862503677	405.1445596546628	404.686111434648	404.2835985401969	404.7709762050275	409.4	404.5	nan	nan	nan	nan	nan	nan

1.6657534246575343	406.9240191610226	406.762210896639	407.5412700943898	406.38278940564305	406.17904424632513	405.3229270623727	405.60523691593806	405.328262122874	404.85419022388805	404.20039699350315	403.73856669032745	404.49681612283734	413.85	401.45	nan	nan	nan	nan	nan	nan

1.7506849315068493	406.37770555395775	406.1760412974237	405.51006840567845	405.8515011279599	405.60267706754894	403.8355920811764	405.104875205012	404.77768324756795	404.38080124707494	403.7291775465891	403.2041502200258	404.16553993844025	407.9	403.0	nan	nan	nan	nan	nan	nan

1.832876712328767	405.84647950673315	405.59878367559327	402.9234795045758	405.3350858758305	405.03733508452615	403.56905095127956	404.61217019262585	404.22785922031557	404.14538642706464	403.2871863746334	402.6974607193201	403.9945640397187	nan	nan	nan	nan	nan	nan	nan	nan

1.917808219178082	405.3304857105631	405.03333600936173	403.1036320858281	404.8276844262331	404.47747999942277	404.3854533854035	404.1341633076062	403.689060217807	404.3311460119139	402.84415260700433	402.1842122184229	404.0165103318562	409.85	396.3	nan	nan	nan	nan	nan	nan

2.0	404.8281440177672	404.4797565661987	404.665027751646	404.358249282064	403.95268942758696	404.92601041297337	403.6710094616396	403.1619065449653	404.49747661607	402.4273121822008	401.6965377974862	404.0031053905911	408.65	400.7	nan	nan	nan	nan	nan	nan

2.084931506849315	404.3406429466376	403.93727826173813	405.34635124455644	403.8813103810344	403.409488016938	404.7280552597264	403.2221579191812	402.645735597282	404.3932874427587	402.0074725094268	401.2008131200398	403.8392830062738	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	403.8747685783195	403.40574683601267	404.7556620240793	403.42523060856524	402.88311999659976	404.2756318079024	402.78011926972295	402.1314020772036	404.135514833863	401.59695461703376	400.7120936824381	403.60219982849935	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	403.428097566358	402.88519758655184	404.08393359211465	402.9912396392633	402.379719128459	404.07360079521993	402.3684331235839	401.64772081234827	403.95261842663865	401.22567586579686	400.26712749469505	403.41663150276185	409.3	398.85	nan	nan	nan	nan	nan	nan

2.334246575342466	402.98771471475044	402.3757672088835	404.0096907552454	402.563005457328	401.881983177626	404.058519625791	401.96220255664093	401.1670622183244	403.84374165237296	400.8268997444348	399.78649381950686	403.2582678440764	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	402.55779292943924	401.878065108665	404.125116424107	402.14903209042063	401.3960258517073	403.9984438809983	401.56816376184395	400.69572126251023	403.70529460484255	400.44359268993804	399.3230262034826	403.09891237797194	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	402.1436824787239	401.3922478176283	404.0385318047435	401.74562660790434	400.91572249623755	403.83163605805737	401.18361490276203	400.231169050007	403.5087341651123	400.04714625516687	398.8432875787078	402.912639450958	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	401.7454482949795	400.9176427567615	403.8329765729749	401.3679301222658	400.45991213901533	403.63129822214427	400.8059902019523	399.771596321898	403.2913003571419	399.65970730174774	398.375387414169	402.7288084447967	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	401.3605895619716	400.4526486988837	403.6300738527985	400.9872954332672	399.99541667331323	403.4121453286869	400.42665044969993	399.3082125528331	403.074681725368	399.251571221283	397.8848532547528	402.54598853031905	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	400.985413256099	399.9944293888136	403.42416244127656	400.6154272448161	399.5390930384334	403.1822838997172	400.06397787998026	398.86365141487073	402.8717608177159	398.8314097716217	397.38372602372004	402.37076132911244	411.8	395.05	nan	nan	nan	nan	nan	nan

2.835616438356164	400.61582276633845	399.5391400843554	403.1825873407789	400.2440502816387	399.08328050478076	402.9513024921396	399.68535900468913	398.39833988003625	402.66957714672327	398.40899626656574	396.8849422134653	402.209400863299	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	400.24503252796	399.08370807393374	402.94009180239414	399.8660054661326	398.621008432353	402.73721812204906	399.3003823184979	397.9275792926478	402.4824796169544	397.9522420076381	396.35161528155044	402.0547808040631	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	399.87132723598285	398.6270071486064	402.7308666980924	399.5064012999796	398.18070488437957	402.55778747924774	398.9044332743432	397.4477803850389	402.31326949112156	397.48723618268554	395.8147663599766	401.9175000252869	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	399.4938833138689	398.16723586940856	402.5472401779299	399.11425236602963	397.6981783525197	402.3815912380755	398.4944252374515	396.95603692233396	402.1569934620811	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	399.11623535545573	397.70149664413196	402.3778414277002	398.71569322206653	397.2107761369974	402.21915442067666	398.0570155415663	396.43790236609664	402.00853246463396	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	398.7328303309669	397.2261236690132	402.21932922372145	398.3155515101337	396.7307890269882	402.07406711143284	397.61893788242116	395.9279298509034	401.87793031043196	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	398.3241455517062	396.73691121392227	402.0708659176416	397.88140939600055	396.22205089248	401.93486379351515	397.1396081882134	395.37981447949846	401.75173920437425	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	397.88995587487545	396.2295296879304	401.93190292861976	397.4198164810824	395.69023100076856	401.8047786158536	396.6260822453248	394.8013463358514	401.63405534138224	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	397.4298418787909	395.6994624824057	401.8019212297807	396.92232425470866	395.12507067481863	401.68179350943115	396.0777833374302	394.19067590882185	401.52389323412893	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	396.9399750895071	395.1419986217	401.68041951541596	396.4058700370326	394.5467328101364	401.57060509989793	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	396.41352733208873	394.55227968833685	401.56691487085016	395.8323480095672	393.91246167093425	401.4633320669108	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	395.8460489445844	393.9258930307136	401.46094344054535	395.2239617507312	393.24601306847336	401.3642577909662	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	395.2379097176743	393.25964556342274	401.3620608368737	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	394.58746165770344	392.55204619478553	401.2698423272827	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/GermanyPower_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Jan-22	301.0	302.85	302.8499999835405	302.8499999934485	301.92503263936703

Feb-22	303.6	311.85	303.60000000828654	303.6000000025163	307.7249202331504

Mar-22	242.0	245.55	245.54999998592305	245.54999999676636	243.7750439765007

Q1-22	283.0	284.0	283.3466666587266	283.34666666407907	283.7000015735568

Q2-22	169.85	171.0	169.85000005921438	169.8500000306634	125.43235368595845

Q3-22	171.25	173.15	173.14999989857762	172.15597834412645	42.18932525788491

Q4-22	185.4	186.05	185.40000006146997	186.04999996320345	21.136924193322777

Q1-23	183.9	186.05	186.04999993923053	183.90000010529323	16.80902986724093

Y-22	202.5	203.0	202.58671233150213	202.50000001871734	117.18728568918749

Y-23	114.8	115.2	114.80000024151494	115.19999980303052	16.111768574060797

Y-24	88.75	89.25	89.16167376846052	88.75000096600412	15.813682898959005



==> data/GermanyPower_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	254.30608965117247	239.75334157841635	48.83659782506136	286.3626530989792	281.3500398755363	216.554536788061	240.4353154461811	239.9661007062023	197.89068888846379	206.4801396656197	206.87386417334366	119.7566239199351	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	302.8499999835405	302.8499999934485	301.92503263936703	283.3466666587266	283.34666666407907	283.70000157355685	226.28480665565692	226.284806643964	204.12897418255434	202.58671233150216	202.50000001871732	117.1872856891875	302.85	301.0	284.0	283.0	nan	nan	203.0	202.5

0.16986301369863013	303.60000000828654	303.6000000025163	307.7249202331504	242.2171154176826	245.00454853148804	240.67120067997482	204.96617852047368	202.40790573513183	162.021825957838	196.18525666700114	192.84350140185614	93.02149008625469	311.85	303.6	nan	nan	nan	nan	nan	nan

0.2465753424657534	245.54999998592305	245.54999999676636	243.7750439765007	195.50639817713946	199.48181238837557	179.63257681277082	184.75430647950256	182.09611631423323	119.29039470380314	188.37347650342906	183.82906376354552	70.696878195839	245.55	242.0	nan	nan	nan	nan	nan	nan

0.3315068493150685	181.4824424126038	189.7518273110741	174.88042435726751	169.85000005921438	169.8500000306634	125.43235368595845	171.50901637189972	171.00928967459015	83.58339950353896	178.59575341436613	177.97890415490713	51.37855293968495	nan	nan	171.0	169.85	nan	nan	nan	nan

0.4136986301369863	159.0343664630678	162.8297393709217	120.08896686404415	168.92994608730413	161.20028389952634	85.93710475924904	169.10017972070028	170.09289971843384	58.687449153543206	168.85085444978796	175.59606461317068	38.32779013696212	nan	nan	nan	nan	nan	nan	nan	nan

0.4986301369863014	169.39371242184308	157.20244209865245	81.50578273062747	174.00221478186566	164.71042024009085	58.94821259483544	172.71051129369528	173.9624595341072	42.04952105505954	159.00136117062286	173.65702565001598	29.48493072721316	nan	nan	nan	nan	nan	nan	nan	nan

0.5808219178082191	178.37671958134146	163.439707590267	56.07361881118449	173.14999989857762	172.15597834412645	42.18932525788491	179.2749999800238	179.10298915366494	31.663124725603847	150.11431343710098	170.36386866469954	24.092791931501505	nan	nan	173.15	171.25	nan	nan	nan	nan

0.6657534246575343	174.08755097596008	173.24691818808088	39.99289979546185	169.27041335409638	178.9855155373413	31.437793547837373	187.5475020176613	183.43503844357957	25.14615969083855	141.86832463845838	164.57471000769928	20.67758324395348	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	166.78025344642646	180.03548695102828	30.11186156397918	171.4046132616989	183.31616958959634	24.965129608253157	192.052632770846	185.59073409875808	21.297944287190347	134.6017755761652	156.40730544820127	18.626282355396718	nan	nan	nan	nan	nan	nan	nan	nan

0.8328767123287671	166.86310790094552	183.70801151851757	24.16584728459179	185.40000006146997	186.04999996320345	21.136924193322777	185.72142857245046	184.98681322028082	18.996756669436152	128.46564145900723	146.90892314033346	17.45229720520764	nan	nan	186.05	185.4	nan	nan	nan	nan

0.9178082191780822	180.72186194974978	186.19194890161245	20.64432272031054	205.8245906812262	187.88456134981786	18.854525833839723	168.59739671582187	181.19044218572088	17.630678208504	122.98843073448326	136.26277368003366	16.743613481424894	nan	nan	nan	nan	nan	nan	nan	nan

1.0	208.4641226526914	188.2546184674935	18.58471220496883	212.93007471898363	187.8905715469105	17.590012462560175	145.21688604687424	173.34991355777044	16.851304188774215	118.51090868475512	125.76979321628306	16.346926312728673	nan	nan	nan	nan	nan	nan	nan	nan

1.084931506849315	227.47802199828655	189.15251627879263	17.392277959674338	186.04999993923056	183.90000010529323	16.80902986724093	120.47030059788663	161.47990087481207	16.396984008215156	114.80000024151494	115.19999980303052	16.111768574060793	nan	nan	186.05	183.9	nan	nan	115.2	114.8

1.16986301369863	201.7678657331504	186.09036650310992	16.707658090231334	130.11535351562867	174.2706785554184	16.36557729242662	95.43203382203112	145.40177944304745	16.134941994081373	112.09237694261031	105.27517466151876	15.977790641070634	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	130.42519587276306	176.66908847570133	16.31734337984845	78.9757232154628	159.1253568292638	16.128654790505344	78.08761714009334	127.69969356912091	15.998180129012768	110.67620270807942	97.24061695230796	15.908990018358825	nan	nan	nan	nan	nan	nan	nan	nan

1.3315068493150686	62.91950501023621	160.76061288661398	16.09614359080634	55.6112572932608	139.3061763611494	15.989466125662197	71.52272749918932	109.03910896246235	15.916277410182564	109.41808569684916	89.97494412574547	15.86634362760525	nan	nan	nan	nan	nan	nan	nan	nan

1.4136986301369863	43.06452624063991	139.99911932087446	15.971428652483855	61.87969194452915	117.4742574756451	15.911827411986508	78.12308919849254	92.0676215086783	15.871011766200342	108.1393085242853	84.83099698024176	15.843188892327381	nan	nan	nan	nan	nan	nan	nan	nan

1.4986301369863013	61.26796499732699	117.13569877730224	15.90142738280234	77.19951106472388	96.27403030897806	15.867705467520196	91.95086562516128	78.44967353239944	15.845304599940217	106.36499380436706	81.64909143556878	15.829817057734004	nan	nan	nan	nan	nan	nan	nan	nan

1.5808219178082192	81.28685146829145	95.277033080425	15.862290715860937	87.26124694200993	79.10103142680455	15.84388422421901	109.22215043443191	69.67466233568021	15.831203391550254	104.13028311438181	80.55383106775011	15.822609860703048	nan	nan	nan	nan	nan	nan	nan	nan

1.6657534246575343	88.52979588766944	77.0823161165722	15.840486107616092	94.36648645245592	66.6609855417115	15.830196120414175	128.48108403404967	65.80280800142808	15.823201538380724	101.37535360687436	81.1256571560152	15.818474732365988	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	92.1239550210042	64.47183553863685	15.82837557001204	106.86432298296612	60.429444703330994	15.822657568980237	143.62290460098845	66.44682520783773	15.818819796598799	98.36021302872001	82.85730268818764	15.816185056854678	nan	nan	nan	nan	nan	nan	nan	nan

1.832876712328767	102.3733687250989	58.35818722789076	15.821667956182067	131.1830539268539	60.248293244555846	15.818522558881499	147.31344389450902	70.91077928902858	15.816409845027941	95.4513072518751	85.02300763172583	15.814961179859358	nan	nan	nan	nan	nan	nan	nan	nan

1.917808219178082	126.2453436780575	58.52735325931338	15.817962167839882	162.5956816156434	64.94463046114465	15.816206956347273	138.4853764140978	77.5148491053389	15.815060272587688	92.74133043621036	87.10937940594006	15.81426422906813	nan	nan	nan	nan	nan	nan	nan	nan

2.0	164.77116840163768	63.803825053391066	15.815919475492171	180.38148621901078	72.46420571234448	15.81498202421736	120.77912198357286	84.84850933873807	15.814329515527794	90.6404514831934	88.44469321172208	15.813893298884988	nan	nan	nan	nan	nan	nan	nan	nan

2.084931506849315	195.59794122086134	72.29570412873494	15.81479584543533	163.62109089477573	81.69043550981421	15.814273914538632	98.98246120839713	91.55255110456808	15.813921895450932	89.16167376846052	88.75000096600414	15.813682898959007	nan	nan	nan	nan	nan	nan	89.25	88.75

2.16986301369863	180.80251198732796	81.901976385429	15.814178939828523	113.83928665251779	90.36440594162633	15.813888106966779	73.97175801016967	96.61688926834508	15.813695983428014	88.34970565413673	87.85098799114947	15.813567604714155	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	115.57129825630254	90.88727381370545	15.813840830951385	61.82460953330277	97.09820096919262	15.813684099323986	53.58950723441103	99.08940541331636	15.813578955586035	87.76876753110602	86.04669025546646	15.813508800103675	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	47.31842350495705	98.00445771146865	15.813655820416335	34.34383152201852	101.41466669932194	15.813569876363232	43.58917060924117	99.13523597442308	15.813512514690773	87.60245164897081	83.15230878553511	15.813474246315895	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	22.11616535386337	102.43210547086426	15.81355473438141	34.97091477308998	102.73344904448297	15.813508036487917	47.49450234938696	96.59962133370861	15.813476838195522	87.4827173642823	79.7903013870054	15.813456003512043	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	34.004494579506954	103.77352228991487	15.813499579024677	45.3544049355193	101.0806098574401	15.81347381184809	60.50178098281395	92.04087708470607	15.813457082242182	87.32258698956046	76.04867989990211	15.813445732424443	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	48.76090954094533	102.02827012252243	15.81346952323627	52.73401688029837	96.88058167044703	15.813455776514756	79.44763401808845	85.97791332894631	15.813446500255038	87.06755575858634	72.44795072595392	15.813440323065556	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	52.931684545589086	97.52690530286606	15.813453164482564	60.01808992568394	90.46579362293424	15.813445639903126	102.57137125849545	79.18036824957555	15.813440621421098	86.65175435009792	68.987733315371	15.81343728445444	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	56.63530454349611	90.89343584980281	15.813444270669121	75.815611711947	82.90180658919476	15.813440168794452	122.5145349045418	72.78779749831517	15.81343748182326	86.06262613583127	65.96662971023842	15.813435634341849	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	70.37815857886376	82.99083462667801	15.813439440388857	106.16125115587855	75.07524498744559	15.813437223995319	131.85756390320444	67.08156331538953	15.813435767675218	85.31371050200467	63.57401286488827	15.813434768000903	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	100.61462045125056	74.81818168985404	15.813436819605567	145.12465259130698	67.89494287621685	15.81343560293907	128.13372047334718	62.7023739273734	15.813434823502314	84.35096374766196	61.68633480468959	15.813434282771144	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	147.31205086640423	67.40842628136627	15.813435398946707	169.73233502149876	62.56141052864804	15.813434764996835	114.29076006227812	59.968613499797	15.813434320245067	83.24891172757665	60.389775113934434	15.813434028468663	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	186.01147896787717	61.68155094174112	15.81343462951224	158.12490582269317	58.91024427284336	15.813434278992446	94.81377454450687	58.693734599155036	15.81343404349171	81.97299454634998	59.49290479706067	15.8134338862747	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	176.5314545382916	58.16920191649978	15.813434213124559	110.57006030646737	57.33477456452398	15.813434017792407	70.46827638797005	58.626159680599535	15.813433892178939	80.6433572842831	58.87791118061698	15.813433809390487	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	113.6130628698719	56.80826618386883	15.81343398796622	60.05443673260576	57.43218162374707	15.81343388516181	50.205041966610615	59.25667661435856	15.81343381698241	79.49869389134344	58.40933912288561	15.81343377186959	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	45.86165637458008	57.10003436269023	15.813433866302791	32.19836998366324	58.4796041526501	15.8134338105789	39.02419509753276	60.085629356739446	15.813433773789281	78.37758602058248	57.822244846692556	15.813433749440247	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	20.23075932891286	58.377529896906125	15.81343380060807	31.67415933638025	59.875434412455235	15.813433770661565	41.28205631641729	60.686861537266914	15.813433750856241	77.44497026237995	57.07890509745597	15.813433737728246	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	30.901614602655116	59.964650673545385	15.813433765158198	40.35564720061547	61.08117160497006	15.813433748803007	52.37669097940364	60.808635298486436	15.813433738286665	76.6093521743343	56.07668604460516	15.813433731202114	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	43.86518327971067	61.287000610820336	15.813433746040895	45.775826460164566	61.674197765132185	15.813433737399556	69.34157509164132	60.27904504608741	15.813433731621007	75.89308263169802	54.881860274243216	15.813433727798486	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	45.99517492599805	61.955846726304955	15.813433735737517	50.88995329645434	61.4982886620786	15.813433731050914	90.65254012250406	59.12555803661241	15.813433727951844	75.21318977265085	53.458597242144904	15.813433725904122	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	47.52349766527234	61.78326423137592	15.813433730187608	64.52983414037628	60.533104087535946	15.813433727654765	109.27787595847512	57.5479573635982	15.813433726009048	74.55596334750827	51.91497881845948	15.813433724884334	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	59.04259195515126	60.76494778885485	15.813433727199772	92.90732372311805	58.883892327042645	15.813433725842458	117.94720436628634	55.54642415801904	15.813433724957427	73.91598962424773	50.377778980748914	15.813433724353334	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	87.20632087354609	59.043372118999784	15.813433725592079	130.4151269485538	56.752827411146214	15.813433724852775	114.20726952236411	53.41114827466474	15.81343372438266	73.23628675820966	48.81314306008202	15.813433724058253	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	132.28915502292872	56.84850158269129	15.813433724727442	154.52311824121952	54.52964234272781	15.81343372434505	100.975159859347	51.31873706954873	15.813433724078635	72.55368703761698	47.37191680093888	15.813433723904753	nan	nan	nan	nan	nan	nan	nan	nan

4.087671232876712	170.3560724951541	54.440497070710585	15.813433724262651	143.54352680152505	52.1347900296838	15.813433724052732	82.55317869451811	49.39521940120823	15.81343372391261	71.82761621197092	45.98772416178642	15.813433723819527	nan	nan	nan	nan	nan	nan	nan	nan

4.1726027397260275	161.60994959461388	52.06103044964446	15.81343372401291	97.4530798233815	49.95682826841422	15.813433723896704	59.51793858826967	47.69770892069725	15.813433723822456	71.09908675296509	44.71634081381553	15.813433723773755	nan	nan	nan	nan	nan	nan	nan	nan

4.249315068493151	100.4129218109125	49.895704544821584	15.813433723878779	48.591287529254316	48.177634084917024	15.813433723818012	40.4001688769376	46.37384231481757	15.813433723777953	70.45440795165922	43.660154882619416	15.81343372375156	nan	nan	nan	nan	nan	nan	nan	nan

4.3342465753424655	34.514831316449246	48.05606741364504	15.813433723806769	22.23305419308265	46.68575394447415	15.81343372377403	30.12538261303996	45.23737776619608	15.813433723752537	69.7635857227536	42.569440948408605	15.813433723738374	nan	nan	nan	nan	nan	nan	nan	nan

4.416438356164384	10.392030227730086	46.57720879075954	15.813433723768124	22.81981282821584	45.512256508231935	15.813433723750633	32.93330914781861	44.290105321824015	15.813433723739127	69.12295401674827	41.56155404302541	15.813433723731528	nan	nan	nan	nan	nan	nan	nan	nan

4.501369863013698	22.187001833913712	45.427603800808356	15.813433723747394	32.20905022462089	44.57005054471813	15.813433723737894	44.28752281054126	43.4466638562012	15.813433723731816	68.49247387590334	40.540058568438795	15.813433723727734	nan	nan	nan	nan	nan	nan	nan	nan

4.583561643835616	35.859993165123015	44.52922620063037	15.813433723736274	37.93192485451948	43.80474480724713	15.813433723731283	61.27692703076965	42.63578590996387	15.813433723727961	67.90694597430159	39.547430854126965	15.813433723725765	nan	nan	nan	nan	nan	nan	nan	nan

4.668493150684932	38.25686379125474	43.78098464097662	15.813433723730318	43.04680546742138	43.06795413541609	15.813433723727623	82.49141184975788	41.78358196954601	15.813433723725849	67.31998595573138	38.501258698342035	15.813433723724676	nan	nan	nan	nan	nan	nan	nan	nan

4.7534246575342465	39.73715069893605	43.08066620589731	15.81343372372712	56.49872586443878	42.31093225901925	15.813433723725673	101.00678358563036	40.90148920568871	15.813433723724733	66.7497633531631	37.42729380697568	15.813433723724092	nan	nan	nan	nan	nan	nan	nan	nan

4.835616438356165	51.03963885502542	42.34262162616404	15.813433723725412	84.6219292070198	41.46682701268061	15.813433723724636	109.61958115724589	39.88684513711681	15.813433723724136	66.21483675394052	36.36184774835852	15.813433723723787	nan	nan	nan	nan	nan	nan	nan	nan

4.920547945205479	78.90135760633532	41.50845263275824	15.813433723724492	121.93601823209438	40.499209803675946	15.81343372372407	105.91242725367123	38.787778157395884	15.813433723723804	65.68593440363361	35.24081962580853	15.81343372372362	nan	nan	nan	nan	nan	nan	nan	nan

5.002739726027397	123.74025659193467	40.55074954105755	15.813433723724001	146.00937528150183	39.47638567398782	15.813433723723783	92.8304191778883	37.617482921952416	15.813433723723634	65.21369242359012	34.14666035612409	15.813433723723529	nan	nan	nan	nan	nan	nan	nan	nan

5.087671232876712	161.7782256391177	39.47098345750502	15.813433723723737	135.17273648414366	38.271752553207136	15.81343372372362	74.64685473457713	36.40788759294469	15.813433723723538	64.7772927108212	33.01780544873707	15.813433723723483	nan	nan	nan	nan	nan	nan	nan	nan

5.1726027397260275	153.20610093473366	38.29289241798087	15.813433723723598	89.34871523103156	37.01865780393784	15.81343372372353	51.897099964013854	35.16453227899656	15.813433723723485	64.3879444734708	31.900813123305102	15.813433723723454	nan	nan	nan	nan	nan	nan	nan	nan

5.249315068493151	92.27904718024965	37.05342757750071	15.81343372372352	40.80752733739678	35.79899109930908	15.813433723723485	33.05128149405134	34.00974289845909	15.81343372372346	64.31389987521624	30.894076608455585	15.813433723723438	nan	nan	nan	nan	nan	nan	nan	nan

5.3342465753424655	26.720478893384286	35.79344339814939	15.813433723723477	14.786092564676192	34.5645046652126	15.813433723723458	23.047276746281653	32.85611264041312	15.813433723723444	64.03558873255682	29.82215456778368	15.81343372372343	nan	nan	nan	nan	nan	nan	nan	nan

5.416438356164384	2.9686350210076196	34.54992336417521	15.813433723723456	15.666733020920635	33.37086736899901	15.813433723723445	26.11530828484662	31.751691939844886	15.813433723723437	63.80494088385212	28.80738427224727	15.813433723723424	nan	nan	nan	nan	nan	nan	nan	nan

5.501369863013698	15.06307903109229	33.35063327668112	15.813433723723444	25.295035650705906	32.22049469760909	15.813433723723435	37.74787674445206	30.69480403382488	15.813433723723428	63.55349939836741	27.77977456683923	15.81343372372342	nan	nan	nan	nan	nan	nan	nan	nan

5.583561643835616	28.94901230131269	32.21139275348528	15.813433723723433	31.218665447652274	31.166290094144074	15.813433723723431	55.06864745919174	29.682996382967623	15.813433723723426	63.25125519628681	26.801648557064134	15.813433723723419	nan	nan	nan	nan	nan	nan	nan	nan

5.668493150684932	31.542952502951003	31.135914145856738	15.81343372372343	36.56388354877261	30.132516510690763	15.813433723723428	76.67513390940397	28.690306779934694	15.813433723723424	62.851467121130035	25.803016145627247	15.813433723723417	nan	nan	nan	nan	nan	nan	nan	nan

5.7534246575342465	33.22887707506116	30.117739159388417	15.813433723723428	50.33756224582179	29.152347538570524	15.813433723723424	95.92006351331702	27.74417222735315	15.81343372372342	62.3558316200183	24.81201179803651	15.813433723723419	nan	nan	nan	nan	nan	nan	nan	nan

5.835616438356165	44.812240214314954	29.143419538075452	15.813433723723424	78.9186294707312	28.199702671791172	15.81343372372342	105.02390071883197	26.788196495154235	15.813433723723419	61.80104922835147	23.857031365446502	15.813433723723413	nan	nan	nan	nan	nan	nan	nan	nan

5.920547945205479	73.15574684913949	28.196181518264204	15.81343372372342	116.78638427003534	27.248097049178632	15.81343372372342	101.90874526965989	25.830721575335385	15.81343372372342	61.19085505650936	22.87238756541728	15.813433723723413	nan	nan	nan	nan	nan	nan	nan	nan

6.002739726027397	118.60200190933298	27.25939337343621	15.81343372372342	141.50256478081224	26.335996916135777	15.813433723723419	89.35912205228276	24.864745099853586	15.813433723723417	60.611875367918714	21.921048882563785	15.81343372372341	nan	nan	nan	nan	nan	nan	nan	nan

6.087671232876712	157.19396413483045	26.319299625805982	15.813433723723419	131.41604307954927	25.361179261631186	15.813433723723417	71.5237816997236	23.888637568238636	15.813433723723413	60.08391082002702	20.940204602106288	15.813433723723406	nan	nan	nan	nan	nan	nan	nan	nan

6.1726027397260275	149.20891198913273	25.366766772132674	15.813433723723419	86.70049206927608	24.381848868740068	15.813433723723417	48.87589190661133	22.88399704281093	15.813433723723413	59.677739862775326	19.96295611459133	15.813433723723406	nan	nan	nan	nan	nan	nan	nan	nan

6.252054794520548	88.99318014110933	24.397831871503378	15.813433723723415	37.782455875150326	23.40948515113968	15.813433723723413	29.156428334255427	21.91172267773419	15.81343372372341	59.188005092685614	19.06784400455021	15.813433723723405	nan	nan	nan	nan	nan	nan	nan	nan

6.336986301369863	23.90657513918694	23.413245792605125	15.813433723723413	11.631520319897932	22.416095874846086	15.813433723723412	18.57819773787096	20.92586623573877	15.813433723723408	59.04812809304188	18.099997830502257	15.813433723723403	nan	nan	nan	nan	nan	nan	nan	nan

6.419178082191781	3.2891558825896383e-06	22.417499100325553	15.813433723723413	11.873565660526266	21.41870721309764	15.81343372372341	20.915550606545274	19.946209359954807	15.813433723723406	59.01995016206316	17.170710847937492	15.813433723723401	nan	nan	nan	nan	nan	nan	nan	nan

6.504109589041096	11.375699765709042	21.417495957424933	15.81343372372341	20.530400793360535	20.413960204328703	15.813433723723408	31.864628683554653	18.97735266527398	15.813433723723405	59.019950376102145	16.217807002590742	15.8134337237234	nan	nan	nan	nan	nan	nan	nan	nan

6.586301369863014	24.228933736558478	20.421087508778793	15.81343372372341	25.449367792605152	19.45183474488262	15.813433723723406	48.76838636293583	18.02381982038842	15.813433723723405	58.936801614955336	15.301356015922275	15.8134337237234	nan	nan	nan	nan	nan	nan	nan	nan

6.671232876712328	25.69125594143822	19.435669267849995	15.813433723723406	29.95753555256428	18.473711506811973	15.813433723723403	70.36217642811147	17.07366563124368	15.813433723723403	58.64481624820996	14.357569183716949	15.813433723723398	nan	nan	nan	nan	nan	nan	nan	nan

6.756164383561644	26.460531896725875	18.466977881790292	15.813433723723405	43.32340852858608	17.524958230185693	15.813433723723405	89.71734279186327	16.176829220760972	15.8134337237234	57.91672012544629	13.413144998270578	15.813433723723396	nan	nan	nan	nan	nan	nan	nan	nan

6.838356164383562	37.60801224998557	17.51827015708526	15.813433723723405	72.08740493326651	16.595804895894226	15.813433723723403	99.74042070291155	15.258602675786433	15.8134337237234	56.536339747963424	12.49394277930664	15.813433723723396	nan	nan	nan	nan	nan	nan	nan	nan

6.923287671232877	66.09219464833348	16.58984958745154	15.813433723723401	110.76681730365866	15.673619755675386	15.8134337237234	97.75591435109793	14.349209598151935	15.813433723723398	54.288049409460065	11.533399683611192	15.813433723723392	nan	nan	nan	nan	nan	nan	nan	nan

7.005479452054795	112.36861402132136	15.679102836421913	15.8134337237234	136.6267652136213	14.813721000120426	15.813433723723398	86.32447713289442	13.443099001101551	15.813433723723396	50.86602904678725	10.58812036394532	15.813433723723389	nan	nan	nan	nan	nan	nan	nan	nan

7.090410958904109	152.3985263814719	14.781462644177738	15.8134337237234	128.00794793410427	13.891684850787353	15.813433723723396	69.27375413634535	12.533768501989835	15.813433723723392	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.175342465753425	146.0224113121188	13.89133428972318	15.813433723723396	84.30644163609131	12.980156401610845	15.813433723723392	46.73324567858636	11.59645456302679	15.81343372372339	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.252054794520548	87.3462412743364	13.002223693196866	15.813433723723392	37.11571705392244	12.10227313249613	15.813433723723392	26.63458587206874	10.694520844625135	15.813433723723389	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.336986301369863	23.563743645612384	12.106920838067115	15.813433723723392	11.184991039660694	11.190774310871406	15.813433723723389	13.56834666708604	9.74439031395515	15.813433723723387	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.419178082191781	5.809292396585778e-06	11.197824792210568	15.81343372372339	10.385262632739181	10.257873436570474	15.813433723723389	11.528899657088054	8.763499713329262	15.813433723723385	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.504109589041096	10.364056505089579	10.267342286291896	15.813433723723387	16.153454690215042	9.286768556754136	15.813433723723387	15.60134297207958	7.7487427029484115	15.813433723723383	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.586301369863014	20.79104151520171	9.308758677974163	15.813433723723387	15.925796255082853	8.313727882222768	15.813433723723385	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.671232876712328	17.118511270188495	8.315836116626603	15.813433723723385	12.672536681436927	7.269125990088048	15.813433723723382	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.756164383561644	9.665903970684203	7.283350884395699	15.813433723723382	15.043164092206371	6.193815466133832	15.81343372372338	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.838356164383562	11.13620665147832	6.208649836800155	15.813433723723378	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.923287671232877	24.457613569147526	5.088951198183431	15.813433723723378	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/Gold_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Dec-21	1766.7	1766.9	1766.801047008203	1766.801995541636	1766.7994464137462

Jan-22	1767.6	1767.9	1767.7435869381147	1767.7445835627345	1767.738891438178

Feb-22	1768.7	1768.8	1768.7513240661406	1768.751230824166	1768.7794990433003

Apr-22	1771.0	1771.2	1771.0947993030913	1771.0955633295366	1771.0453576386371

Jun-22	1773.2	1773.4	1773.3026738682315	1773.3013679059754	1773.4038257328975

Aug-22	1775.5	1775.8	1775.6381949216882	1775.6381078798854	1775.4729671160974

Oct-22	1777.5	1777.9	1777.712055860161	1777.7062768151877	1777.9720028431339

Dec-22	1780.0	1780.3	1780.152130323129	1780.1500380096472	1779.772568949599

Feb-23	1782.7	1783.3	1783.009029026984	1783.0091006764646	1783.4693544875884

Apr-23	1785.4	1786.8	1786.120393596908	1786.123412967862	1785.5874351135762

Jun-23	1788.4	1790.3	1789.3333304351534	1789.4838052361195	1789.8238236028062

Aug-23	1783.6	1828.8	1792.6200084118059	1793.2069541982921	1805.8519547494293

Oct-23	1779.9	1832.8	1795.9796059148891	1797.1036734325762	1806.5303952051881

Dec-23	1786.8	1820.2	1799.4881554141712	1801.144822687719	1803.4490591066951

Jun-24	1792.7	1943.8	1810.9229218632343	1814.763356958505	1868.247908526187

Dec-24	1793.6	1876.0	1823.5084033934438	1830.6609541465539	1834.7993661209362

Jun-25	1794.7	1978.8	1837.1915442104046	1848.9101964996366	1886.7452479524038

Dec-25	1795.6	2008.8	1851.8182161102166	1869.5466400950886	1902.195757861294

Jun-26	1796.7	2068.8	1867.3197776283519	1892.612447900882	1932.7443097014088

Dec-26	1797.7	2168.8	1883.51476101038	1918.1243451766668	1983.2417345630502

Jun-27	1798.7	2208.8	1900.3569161953317	1946.0834942072834	2003.7387439937008



==> data/Gold_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	1766.801047008203	1766.801995541636	1766.7994464137462	1767.7324525131976	1767.7330935034681	1767.7390494069116	1769.4182002830084	1769.418102256107	1769.4187686312096	1772.773350490883	1772.7716553248838	1772.7911182175517	1766.9	1766.7	nan	nan	nan	nan	nan	nan

0.08493150684931507	1767.7435869381147	1767.7445835627345	1767.738891438178	1768.8027513475645	1768.8027631780783	1768.7972242261362	1770.5102774049735	1770.509799922652	1770.5278885306127	1773.9072781148905	1773.9053246851802	1773.8929450630626	1767.9	1767.6	nan	nan	nan	nan	nan	nan

0.16986301369863013	1768.7513240661406	1768.751230824166	1768.7794990433003	1769.944274216764	1769.9441965782964	1769.9236547744704	1771.6638939356296	1771.66277705402	1771.670575996447	1775.0791383714318	1775.0772133614992	1775.0438825472336	1768.8	1768.7	nan	nan	nan	nan	nan	nan

0.2465753424657534	1769.9083662047517	1769.9074881453428	1769.871566856656	1771.0673013621713	1771.0664803836885	1771.061972220196	1772.7766944079854	1772.7755952607467	1772.7511427323016	1776.1728801218528	1776.1709677611275	1776.1707755676173	nan	nan	nan	nan	nan	nan	nan	nan

0.3315068493150685	1771.0947993030913	1771.0955633295366	1771.0453576386371	1772.1990394397735	1772.198078021681	1772.2395345460288	1773.9021829892204	1773.9008158097183	1773.8915665603947	1777.4160933160856	1777.413872079838	1777.470266265303	1771.2	1771.0	nan	nan	nan	nan	nan	nan

0.4136986301369863	1772.1996256090229	1772.1973278357298	1772.2684562110508	1773.3274390984448	1773.325316862057	1773.3605323959673	1775.0017893456497	1774.9993313834955	1775.0430871713604	1778.651073669002	1778.649037803536	1778.665505509819	nan	nan	nan	nan	nan	nan	nan	nan

0.4986301369863014	1773.3026738682315	1773.3013679059754	1773.4038257328975	1774.4860874537997	1774.4847101378052	1774.4403132444072	1776.1101665446165	1776.1068829670544	1776.1450396640785	1779.9690770956424	1779.971091555796	1779.844554657569	1773.4	1773.2	nan	nan	nan	nan	nan	nan

0.5808219178082191	1774.4792189396867	1774.4764822974957	1774.4107118032096	1775.5868141087822	1775.5850455783202	1775.5256417050398	1777.2488929436681	1777.2454876309284	1777.2031365433534	1781.2866653066226	1781.301154898	1781.194143523589	nan	nan	nan	nan	nan	nan	nan	nan

0.6657534246575343	1775.6381949216882	1775.6381078798854	1775.4729671160974	1776.6761395928552	1776.6733459049337	1776.7256419467535	1778.438699474042	1778.4359795117907	1778.362189534693	1782.6871042696657	1782.730813014277	1783.1586262254348	1775.8	1775.5	nan	nan	nan	nan	nan	nan

0.7506849315068493	1776.6782356101783	1776.6757299235549	1776.7321663455048	1777.7520926584098	1777.7468818713505	1777.8684993411098	1779.6253562066681	1779.6226171537794	1779.6470874002043	1784.1293952784154	1784.222961605703	1785.7387594216905	nan	nan	nan	nan	nan	nan	nan	nan

0.8328767123287671	1777.712055860161	1777.7062768151877	1777.9720028431339	1778.9109717785539	1778.905929683536	1778.8806313816672	1780.9493108425488	1780.9462308569368	1781.0686291554039	1785.5765689111226	1785.7406722907306	1788.4247988785803	1777.9	1777.5	nan	nan	nan	nan	nan	nan

0.9178082191780822	1778.8673210648321	1778.8599923771812	1778.8978787179558	1780.201259355229	1780.198613118648	1779.9987371226325	1782.3608433678792	1782.35923659518	1782.3479639312354	1787.128059463716	1787.388122414399	1790.8503061750837	nan	nan	nan	nan	nan	nan	nan	nan

1.0	1780.152130323129	1780.1500380096472	1779.772568949599	1781.5194337943517	1781.5191939393467	1781.4454375488444	1783.849190451894	1783.856532059861	1783.564396656518	1788.6769810228268	1789.0517110785186	1792.7438040406482	1780.3	1780.0	nan	nan	nan	nan	nan	nan

1.084931506849315	1781.5412964102934	1781.5426276548747	1781.2902521389021	1783.0329463301878	1783.0318720564132	1783.3052491018896	1785.3913620733829	1785.4240431694986	1785.2512997907893	1790.3192187702853	1790.834829777204	1794.7546840265932	nan	nan	nan	nan	nan	nan	nan	nan

1.16986301369863	1783.009029026984	1783.0091006764646	1783.4693544875884	1784.5932223472478	1784.5926900765385	1784.7763781603526	1787.0059246143883	1787.0968316024391	1788.034561866852	1791.9974791321727	1792.6782832017539	1797.6630073790323	1783.3	1782.7	nan	nan	nan	nan	nan	nan

1.2465753424657535	1784.5461989755568	1784.5416841559697	1785.1720218455362	1786.1283002255764	1786.143058482103	1785.637291435764	1788.5599989305147	1788.7483004415622	1791.731110703696	1793.5689763331857	1794.4273511898505	1801.7588312568257	nan	nan	nan	nan	nan	nan	nan	nan

1.3315068493150686	1786.120393596908	1786.123412967862	1785.5874351135762	1787.7238611600592	1787.789926687934	1787.175965307284	1790.1785414164806	1790.5089145910056	1795.7407709529966	1795.3053737710602	1796.385037889485	1807.7782983822422	1786.8	1785.4	nan	nan	nan	nan	nan	nan

1.4136986301369863	1787.718053051727	1787.763444596212	1786.1508090797217	1789.3399518076005	1789.519316339451	1791.1865004524875	1791.8175492101645	1792.3350155300438	1799.2140232736517	1797.0148304766274	1798.3389315405786	1814.6900311002012	nan	nan	nan	nan	nan	nan	nan	nan

1.4986301369863013	1789.3333304351534	1789.4838052361195	1789.8238236028062	1790.991697635453	1791.3535424010215	1797.824929971628	1793.4783902245204	1794.2185011407894	1801.87305072869	1798.8117887457622	1800.4198397511796	1822.0828998022791	1790.3	1788.4	nan	nan	nan	nan	nan	nan

1.5808219178082192	1790.968258343261	1791.3095536665594	1797.540911357203	1792.6065403657674	1793.1983482777396	1804.2124808851686	1795.1667299775645	1796.1573970380443	1804.1031217802915	1800.581427387408	1802.4919341546538	1828.5111034845233	nan	nan	nan	nan	nan	nan	nan	nan

1.6657534246575343	1792.6200084118059	1793.2069541982921	1805.8519547494293	1794.295146612729	1795.1507147206366	1807.241546094816	1796.907649608906	1798.1687328728194	1807.134467366557	1802.4429968932996	1804.6893961617075	1833.6601848641517	1828.8	1783.6	nan	nan	nan	nan	nan	nan

1.7506849315068493	1794.2855148081178	1795.1412099247216	1809.4123130709972	1795.992409105775	1797.1149429436314	1805.965656329236	1798.6329974435785	1800.168809089219	1811.8967465413084	1804.3385624582925	1806.9422569843625	1837.2073111270486	nan	nan	nan	nan	nan	nan	nan	nan

1.832876712328767	1795.9796059148891	1797.1036734325762	1806.5303952051881	1797.7269195893618	1799.116445798349	1803.993762675414	1800.4322061256391	1802.2611611879643	1819.8158258114877	1806.2067242281762	1809.178279751306	1839.6469770911785	1832.8	1779.9	nan	nan	nan	nan	nan	nan

1.917808219178082	1797.712533367348	1799.1003211239656	1801.9354360823243	1799.5201526050835	1801.186751025002	1807.0273886382984	1802.26922472404	1804.4088246501308	1830.3361049468228	1808.1721980343596	1811.5497050221984	1841.97228425649	nan	nan	nan	nan	nan	nan	nan	nan

2.0	1799.4881554141712	1801.144822687719	1803.4490591066951	1801.273585781382	1803.2226752348065	1817.827836753381	1804.1451872670034	1806.62117836157	1842.2927488758683	1810.1079620264745	1813.9061356290729	1844.4811208743874	1820.2	1786.8	nan	nan	nan	nan	nan	nan

2.084931506849315	1801.3014587357395	1803.2478050729658	1815.5334141918117	1803.1672210853922	1805.4404338895533	1835.8117577732323	1806.05562696659	1808.8960815692483	1853.1873047679228	1812.1424639045006	1816.4061358346023	1847.1364747471785	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	1803.152354050294	1805.416965027109	1835.650912838068	1805.079387334529	1807.7024999113733	1854.1627927288698	1808.0391721698295	1811.2817150911326	1860.4773937628188	1814.210458382034	1818.9716717185584	1849.2469702063352	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	1805.046891306588	1807.6550174484273	1856.240569197227	1806.9855756929987	1809.9827412369555	1866.4917380405022	1809.9821104619778	1813.6420804458633	1862.2427608803348	1816.1432737822215	1821.3916958212567	1850.3002433281426	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	1806.9757654048287	1809.9609155112064	1869.9105742726763	1808.9440328477879	1812.3517292489428	1870.5628517626133	1811.981242330713	1816.0953983146478	1859.4781283708694	1818.2816928619673	1824.095290511183	1850.5447614758073	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	1808.9337539066712	1812.3315866955636	1873.4343556913514	1810.9346138565365	1814.783121245245	1866.654720861247	1814.0110085913057	1818.612967129352	1853.48198335627	1820.3814809928617	1826.7748614202246	1850.5308278073926	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	1810.9229218632343	1814.763356958505	1868.247908526187	1812.9786452309568	1817.301419654771	1857.9937837201674	1816.0707367859454	1821.1910928965754	1846.6694928729069	1822.5820776583666	1829.6091877583888	1851.0295440479656	1943.8	1792.7	nan	nan	nan	nan	nan	nan

2.5835616438356164	1812.94678863863	1817.2537825240295	1858.3332915166845	1814.985438667085	1819.7983753252902	1848.5138911029494	1818.1631395713466	1823.8345590753333	1841.1514146179638	1824.741142508819	1832.415777309715	1852.5498733158738	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	1814.999911533982	1819.805246491576	1847.730929337179	1817.087403326075	1822.4428130134593	1840.3092458512929	1820.3146653962797	1826.5780418609038	1838.1386164711175	1827.0023012166475	1835.3822600541168	1855.3862970839564	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	1817.0770884006943	1822.4206876814314	1839.176237833386	1819.1968073690114	1825.123509800378	1835.2207592690834	1822.40655583153	1829.2697578603306	1838.1597834960803	1829.2931949393421	1838.4155098996944	1859.3754803785612	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	1819.1848773040201	1825.101791146982	1833.9840217375743	1821.3408404756083	1827.8707428253763	1833.7889381329783	1824.6167612532834	1832.139138159348	1841.5623101472552	1831.538477024848	1841.4158093581675	1864.0897176151311	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	1821.3288540711528	1827.848774527834	1832.543242820673	1823.5419274664844	1830.713270708348	1835.9679870909424	1826.8575413347753	1835.072035726968	1847.5307580781475	1833.887245732172	1844.5833843872	1869.5333805303533	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	1823.5084033934438	1830.6609541465539	1834.7993661209362	1825.6519681658542	1833.4620753431718	1841.131463547822	1829.1291951289877	1838.073535888674	1855.4135515481616	1836.187421172917	1847.7140428587602	1875.0679662818698	1876.0	1793.6	nan	nan	nan	nan	nan	nan

3.0876712328767124	1825.717135470491	1833.5376803480592	1840.450876709597	1827.965480270462	1836.5023867229634	1849.5084237618494	1831.428173119288	1841.1392256805777	1864.1372567435833	1838.5918162255746	1851.0166627612384	1880.7920433885847	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	1827.9530510766037	1836.4796111268736	1848.8955068413372	1830.2849174682894	1839.5777254091363	1859.4832853907637	1833.8007818296187	1844.332404515726	1872.9198508561244	1841.0233109350509	1854.3870547294305	1886.290481537974	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	1830.225051439079	1839.487664604013	1859.1195731939195	1832.5308302016178	1842.5847472918824	1869.3851593745812	1836.0675518877886	1847.4121464166774	1880.2452691596977	1843.243566893458	1857.4926454662227	1890.905322162686	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	1832.5231876640466	1842.5623615712086	1869.7410479736343	1834.8528143983467	1845.7251103639328	1878.605333318924	1838.4223692129617	1850.641788364644	1886.494024495751	1845.7275679533832	1860.9990802339396	1895.5586453430435	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	1834.8440049682579	1845.7034935804038	1879.3063372335791	1837.2019984400351	1848.9320397384051	1885.9182674476147	1840.8023353839594	1853.939656710581	1891.177264573013	1848.1559293424182	1864.458457148845	1899.662240708685	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	1837.1915442104046	1848.9101964996366	1886.7452479524038	1839.6042735739588	1852.2395455414721	1891.1053789448144	1843.2070776756232	1857.3018694628895	1894.6149798421695	1850.6900692898685	1868.1015591133478	1903.631201307231	1978.8	1794.7	nan	nan	nan	nan	nan	nan

3.5835616438356164	1839.5701089082288	1852.1817245145694	1891.7298939473378	1841.9531245187227	1855.5050242131738	1894.296969029352	1845.6386608029543	1860.733054672106	1897.1752845991577	1853.166362447508	1871.6935249819433	1907.4119461085193	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	1841.9733376237743	1855.5193172540219	1894.7003455478496	1844.4026723278835	1858.9472736827568	1896.436261698411	1848.1280814137638	1864.2777704287814	1899.443112806533	1855.7489848877801	1875.4740237998785	1911.4930149457084	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	1844.394687107679	1858.9243310928553	1896.5327908783188	1846.8494730311513	1862.41982331751	1898.163147782353	1850.5385213743598	1867.7402246105125	1901.7420611270506	1858.3549791470607	1879.3234662881553	1915.969306614964	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	1846.8397346644488	1862.3974326178482	1898.078762513578	1849.3241970871861	1865.9610851310379	1900.0536001689636	1853.0729051484223	1871.4132803003197	1904.6730717993873	1860.8990492711062	1883.11552907026	1920.8440818333079	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	1849.3143219335504	1865.9384525984817	1899.880702797454	1851.8534904996445	1869.6082671748063	1902.4499639146547	1855.6314060736693	1875.1516023457543	1908.2878518079324	1863.5496434132606	1887.1030589700326	1926.52508307394	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	1851.8182161102166	1869.5466400950886	1902.195757861294	1854.2685591436034	1873.1197414734372	1905.3607401755785	1858.2141762426543	1878.9605877179292	1912.6969624506721	1866.13528394155	1891.0288307239161	1932.6403228212519	2008.8	1795.6	nan	nan	nan	nan	nan	nan

4.087671232876712	1854.3460247917442	1873.2213277154835	1905.1905516943393	1856.9049178332416	1876.986635362252	1909.3951983549314	1860.8188326276072	1882.8356605455351	1917.8182760406878	1868.8273192618376	1895.1546084157765	1939.5236797466064	nan	nan	nan	nan	nan	nan	nan	nan

4.1726027397260275	1856.8956733915545	1876.9632046600582	1909.053250699194	1859.5366671164816	1880.8817915112286	1914.322522439185	1863.4962016790453	1886.8558504312705	1923.7426392197872	1871.539463608599	1899.349584948814	1946.861638054457	nan	nan	nan	nan	nan	nan	nan	nan

4.249315068493151	1859.4721606930366	1880.773106223905	1913.9087009626412	1862.0740190569427	1884.6744590440624	1919.8737016328291	1866.0439946734673	1890.7178507645322	1929.964586143835	1874.007608399419	1903.2011175325242	1953.783623600161	nan	nan	nan	nan	nan	nan	nan	nan

4.3342465753424655	1862.06825123064	1884.6514473692225	1919.668124922272	1864.6897373692873	1888.6204107268038	1926.148792433194	1868.682427578912	1894.753831125611	1936.9267256921796	1876.7593164585528	1907.534533795704	1961.6024887055366	nan	nan	nan	nan	nan	nan	nan	nan

4.416438356164384	1864.6814591882387	1888.5980812269684	1926.0376475067824	1867.3266209841343	1892.6351030821797	1932.8555782792828	1871.3387790570978	1898.85965488848	1944.4649681780022	1879.4410589726922	1911.795160491049	1969.0582383529836	nan	nan	nan	nan	nan	nan	nan	nan

4.501369863013698	1867.3197776283519	1892.612447900882	1932.7443097014088	1870.0139702899924	1896.7612424850022	1940.055470654841	1874.0131068989217	1903.0311270468105	1952.4747030805163	1882.230427633226	1916.2671041454387	1976.2209534569424	2068.8	1796.7	nan	nan	nan	nan	nan	nan

4.583561643835616	1869.9784053823998	1896.6940493063894	1939.781188320694	1872.6317189819104	1900.8205839113875	1947.5875075026975	1876.7052327444235	1907.2727038750902	1960.8751910007977	1884.9458088853069	1920.661984663773	1982.0561124398705	nan	nan	nan	nan	nan	nan	nan	nan

4.668493150684932	1872.6568184185269	1900.8433981643764	1947.4050700406967	1875.3509371300615	1905.0842066947803	1956.0743580767216	1879.4515853979979	1911.6396172731372	1969.603696690735	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.7534246575342465	1875.347540283567	1905.061094941797	1955.8425560348358	1878.056190063994	1909.3699114389685	1965.0304105877926	1882.103215723039	1915.8912892745711	1977.997451732558	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.835616438356165	1878.0483431123969	1909.3473814377478	1964.9679706694103	1880.778746506937	1913.7248238387924	1974.162874498898	1884.8805838485227	1920.3854601068422	1986.413832834351	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.920547945205479	1880.7729483610708	1913.7020089374018	1974.2827863897446	1883.5522336659342	1918.1950278514946	1983.1330353047483	1887.6776308205897	1924.9450667389651	1994.0591317905328	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.002739726027397	1883.51476101038	1918.1243451766668	1983.2417345630502	1886.1952083338515	1922.4851268639027	1991.108571112265	1890.492898481455	1929.5758063929604	2000.0976777365356	nan	nan	nan	2168.8	1797.7	nan	nan	nan	nan	nan	nan

5.087671232876712	1886.279337261679	1922.6137933464117	1991.5890930609667	1889.0735731310322	1927.1941105141818	1998.9370346883697	1893.3229691611214	1934.2731872334841	2003.5880988751708	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.1726027397260275	1889.0697037004577	1927.170682983421	1999.2862765628338	1891.9420863063012	1931.9226350271374	2005.3535236634784	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.249315068493151	1891.8713039699364	1931.795588032316	2005.969532042063	1894.697160582371	1936.5123407148653	2008.8913689994088	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.3342465753424655	1894.696118485999	1936.4890721625875	2010.3797456328764	1897.525668531539	1941.2744719009265	2008.1880524665128	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.416438356164384	1897.5240256751654	1941.2516113512315	2010.3728414727527	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.501369863013698	1900.3569161953317	1946.0834942072834	2003.7387439937008	nan	nan	nan	nan	nan	nan	nan	nan	nan	2208.8	1798.7	nan	nan	nan	nan	nan	nan



==> data/HeatingOil_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Jan-22	220.48	220.55	220.54999858729127	220.54972331977447	220.48089010054917

Feb-22	220.09	220.15	220.09574412528713	220.13043569437428	220.21850559055153

Mar-22	218.63	218.7	218.63000015639028	218.63000043704722	218.53946934225277

Apr-22	216.42	216.5	216.499999834029	216.49999954307788	216.54241300834977

May-22	214.81	214.89	214.87902254160863	214.86889604708662	214.8271191590998

Jun-22	213.85	213.95	213.93629435563344	213.92503696299198	213.90365849056994

Jul-22	213.54	213.65	213.54000178228355	213.5400048148843	213.58033897470023

Aug-22	213.39	213.54	213.45107106822724	213.46659735494129	213.48455666048133

Sep-22	213.48	213.65	213.56525048597874	213.5874764167668	213.55361989292956

Oct-22	213.51	213.78	213.71098450704483	213.72484974238418	213.6537705734371

Nov-22	213.44	213.72	213.70143085746943	213.68974942359245	213.56632023088028

Dec-22	213.31	213.52	213.40574222468834	213.36418340768319	213.41432078169646

Jan-23	210.8	215.76	212.7968186014172	212.7273807527039	213.3130265445929

Feb-23	210.99	214.8	211.9232530069494	211.87095075449008	212.86032261848933

Mar-23	209.09	214.46	210.9231418500746	210.93402218442827	211.74122525487584

Apr-23	207.53	212.9	209.95831753255473	210.06014143076243	210.34865139435482

May-23	206.92	212.0	209.1963858847027	209.36348687179716	209.27429914958725

Jun-23	208.25	208.95	208.71941467687017	208.90827845839294	208.75398119094135

Jul-23	206.07	211.39	208.5381114926208	208.7016197332479	208.6810888163195

Aug-23	206.25	211.38	208.59779278805408	208.69105196707235	208.76391762104913

Sep-23	205.94	211.59	208.80069541535565	208.79294177684002	208.8548242368054

Oct-23	206.04	212.09	209.02023471539357	208.91555700396646	209.00690477273426

Nov-23	206.17	212.03	209.1325657779728	208.97845136276305	209.11426605282227

Dec-23	208.7	209.46	209.05112053839713	208.92584800866413	209.08548572574452



==> data/HeatingOil_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	220.0001685263055	219.64655146699548	213.9568211308439	220.21928906699486	220.10818575369277	218.15208005231807	218.4259105202658	218.36924447875185	217.3863947170387	216.03114729793162	216.00532983153937	215.4994806832866	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	220.54999858729127	220.54972331977447	220.48089010054917	219.7473421840241	219.7580403989328	219.73054776958116	217.4121509449829	217.41387021295986	217.39653115006624	215.4710727353285	215.47175884567994	215.45340531116727	220.55	220.48	nan	nan	nan	nan	nan	nan

0.16986301369863013	220.09574412528713	220.13043569437428	220.21850559055153	218.37315545367426	218.3840696548683	218.39454040894122	216.21154375738493	216.21331069002287	216.21466880254516	214.8125834762543	214.8073955043671	214.84462785846964	220.15	220.09	nan	nan	nan	nan	nan	nan

0.2465753424657534	218.63000015639028	218.63000043704722	218.53946934225277	216.67151846368301	216.66810627500527	216.63735471513502	215.1553901505091	215.15446496442848	215.14542474565297	214.18565265073798	214.17379118021162	214.28016450718815	218.7	218.63	nan	nan	nan	nan	nan	nan

0.3315068493150685	216.499999834029	216.49999954307788	216.54241300834977	215.10262114812906	215.09546013892069	215.08816306483172	214.30611637937122	214.30882968529716	214.30952568512677	213.5310975617084	213.52016015053712	213.70277939291776	216.5	216.42	nan	nan	nan	nan	nan	nan

0.4136986301369863	214.87902254160863	214.86889604708662	214.8271191590998	214.12041939901803	214.1133373435963	214.1058799659228	213.84815120718727	213.85318580505952	213.8349874886101	212.99342504377904	212.99085674404546	213.1937030958771	214.89	214.81	nan	nan	nan	nan	nan	nan

0.4986301369863014	213.93629435563344	213.92503696299198	213.90365849056994	213.6392618373352	213.64082365385164	213.65349477617096	213.64947021342442	213.65433275070512	213.62287765518346	212.51079014963088	212.52327404696607	212.72209372520618	213.95	213.85	nan	nan	nan	nan	nan	nan

0.5808219178082191	213.54000178228355	213.5400048148843	213.58033897470023	213.51826927114342	213.53074956269126	213.53935175520127	213.561642539962	213.56131233764924	213.54196087181555	212.0820055184996	212.1109377315196	212.2988325772915	213.65	213.54	nan	nan	nan	nan	nan	nan

0.6657534246575343	213.45107106822724	213.46659735494129	213.48455666048133	213.57588301535645	213.59303426652275	213.56409501129735	213.4364323301421	213.42440284891234	213.49692453848223	211.6571874391036	211.70000639581895	211.88273187890843	213.54	213.39	nan	nan	nan	nan	nan	nan

0.7506849315068493	213.56525048597874	213.5874764167668	213.55361989292956	213.6597907694707	213.66799029917237	213.59192408231698	213.19984215373307	213.17686313437795	213.40056293880394	211.24499120160948	211.29441212999993	211.48180089199775	213.65	213.48	nan	nan	nan	nan	nan	nan

0.8328767123287671	213.71098450704483	213.72484974238418	213.6537705734371	213.60501580878056	213.5918751126072	213.54456998842988	212.75182039889364	212.72715726668508	213.09269932987243	210.85338393553087	210.90034078973198	211.09559850930262	213.78	213.51	nan	nan	nan	nan	nan	nan

0.9178082191780822	213.70143085746943	213.68974942359245	213.56632023088028	213.29698164492774	213.25577143130192	213.42975406566717	212.1245321483806	212.11423493616377	212.5417896800601	210.4549914874728	210.4918803105787	210.70093319472238	213.72	213.44	nan	nan	nan	nan	nan	nan

1.0	213.40574222468834	213.36418340768319	213.41432078169646	212.73478299782062	212.6802790010858	213.20707556036302	211.36585360197031	211.38600073496477	211.81636043297624	210.07946833025392	210.10465033297626	210.3350109335121	213.52	213.31	nan	nan	nan	nan	nan	nan

1.084931506849315	212.7968186014172	212.7273807527039	213.3130265445929	211.8796650910092	211.84322346863132	212.6307871011248	210.5778441265158	210.6365237672773	211.03509994639404	209.7096237486785	209.72769581963493	209.967356449308	215.76	210.8	nan	nan	nan	nan	nan	nan

1.16986301369863	211.9232530069494	211.87095075449008	212.86032261848933	210.91256188228692	210.9342196827626	211.62389391066853	209.84845230125234	209.9470287860445	210.24178464486653	209.36526768882356	209.38838445935252	209.6220883962623	214.8	210.99	nan	nan	nan	nan	nan	nan

1.2465753424657535	210.9231418500746	210.93402218442827	211.74122525487584	210.02668354081237	210.11985895288979	210.45587824314134	209.32201281935744	209.4426532615629	209.5943230089982	209.07749965901252	209.12047964550018	209.40023468274552	214.46	209.09	nan	nan	nan	nan	nan	nan

1.3315068493150686	209.95831753255473	210.06014143076243	210.34865139435482	209.29032888690693	209.44308450220188	209.45694781534166	208.9653214419132	209.08350691647814	209.1094108079709	208.78714272942892	208.86957025254583	209.33824311453077	212.9	207.53	nan	nan	nan	nan	nan	nan

1.4136986301369863	209.1963858847027	209.36348687179716	209.27429914958725	208.81904194568622	208.9920288968281	208.9047441594712	208.81267159821022	208.89597711910648	208.89009067381954	208.52154517240214	208.65761979739145	209.47006011532636	212.0	206.92	nan	nan	nan	nan	nan	nan

1.4986301369863013	208.71941467687017	208.90827845839294	208.75398119094135	208.61734209790245	208.76544757023606	208.73276777485506	208.80011248625178	208.8303018457528	208.86175624005605	208.2510490756501	208.45338714062984	209.74615008299259	208.95	208.25	nan	nan	nan	nan	nan	nan

1.5808219178082192	208.5381114926208	208.7016197332479	208.6810888163195	208.64384668653904	208.72783778277315	208.76565137676727	208.85555913787113	208.83368571896506	208.9170218135875	207.9817137263807	208.25100668363964	210.07694905184994	211.39	206.07	nan	nan	nan	nan	nan	nan

1.6657534246575343	208.59779278805408	208.69105196707235	208.76391762104913	208.8063012507342	208.79992534138484	208.8754371881679	208.8899610863801	208.83884846407403	209.01249589084185	207.686568997712	208.01875832726617	210.43219055004727	211.38	206.25	nan	nan	nan	nan	nan	nan

1.7506849315068493	208.80069541535565	208.79294177684002	208.8548242368054	208.98489134040716	208.89586880561598	208.9921621609186	208.83029954086157	208.7947656600302	209.2040135177429	207.37040832450433	207.75077208120334	210.78228278311298	211.59	205.94	nan	nan	nan	nan	nan	nan

1.832876712328767	209.02023471539357	208.91555700396646	209.00690477273426	209.06727158920322	208.939533655157	209.06839225040773	208.60896401694464	208.6556335886136	209.56707542109066	207.04502530117804	207.4518785016061	211.11399434471633	212.09	206.04	nan	nan	nan	nan	nan	nan

1.917808219178082	209.1325657779728	208.97845136276305	209.11426605282227	208.973620922026	208.87777158676326	209.1495545935158	208.22721955510167	208.41664316444883	210.05640284739928	206.69385245298915	207.10460303671738	211.44394166943712	212.03	206.17	nan	nan	nan	nan	nan	nan

2.0	209.05112053839713	208.92584800866413	209.08548572574452	208.67570774131602	208.69366251444444	209.41586487456723	207.70198566504843	208.07647243550693	210.63054392592915	206.34674740278535	206.73972824123635	211.75445275107523	209.46	208.7	nan	nan	nan	nan	nan	nan

2.084931506849315	208.74230370312569	208.73226312357227	209.2477736619582	208.14562009773817	208.3686137411192	210.07123862661626	207.09826561806068	207.66192458199203	211.24962274328016	205.9881790634599	206.34537874283643	212.07775264377736	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	208.20321561974316	208.40420150741775	209.94871250230466	207.46423149113463	207.94526744386079	210.98340328470243	206.46995282015743	207.189656210933	211.8674862494638	205.63535079066213	205.94714405331317	212.3873068985437	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	207.49505681047506	207.97167257729012	211.00932480434008	206.73884752439238	207.46599094438395	211.83201994412408	205.9263854909335	206.71812625866815	212.34339694777248	205.31612383401836	205.58665147734743	212.62058074351572	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	206.71802733682796	207.47434587787873	211.95681880406133	206.0509111383832	206.95523542286483	212.42800685994402	205.4810865854114	206.24812341459864	212.660913268342	204.9775238261571	205.21025008064123	212.78137190331046	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	206.00278680692043	206.9522238919667	212.5339419936462	205.49728890289714	206.45047130915583	212.73235001933915	205.17715238459522	205.80682421472218	212.81639854775725	204.65273921189677	204.86359355560586	212.85910003233107	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	205.43352341578338	206.4392368831123	212.7897286110011	205.11392345747464	205.97026157295232	212.85477395142087	204.99150914052228	205.40298404696586	212.8783615762214	204.31501212250885	204.52212481196912	212.89040315684596	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	205.05349953479043	205.95959075154835	212.87523037568175	204.91745577758059	205.54869740642238	212.89128808534434	204.89015866706129	205.0431431845413	212.8968811323127	203.98184156791658	204.20321334907752	212.89967294555453	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	204.86505709792465	205.52708532000796	212.89726463079202	204.8570158662933	205.1631771202885	212.90044707617534	204.80982052235697	204.71813746262404	212.90147732317712	203.62894486133862	203.87872839969035	212.9019899335047	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	204.8310225307749	205.1464401057537	212.9017052883665	204.8677496112957	204.8294727020125	212.90220840569006	204.69574734301074	204.43642297036945	212.90235874581822	203.26796841124983	203.5514587603611	212.90243551896464	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	204.87412947548623	204.8154660314092	212.90241189685744	204.862861556542	204.53758896266018	212.90247417928106	204.4711942385552	204.16667414594775	212.90249239891054	202.91313095356222	203.22398071729535	212.90250174514532	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	204.8978841654863	204.52697885789468	212.9025012488074	204.76262517842065	204.27309780495958	212.9025075701789	204.11963410815915	203.90472923915615	212.90250927631783	202.54434267584426	202.86563842277258	212.90251016554106	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	204.8177007902323	204.2699797372327	212.9025102653888	204.5218339384115	204.039006019486	212.90251075639225	203.63479808791294	203.63642569106582	212.90251090000146	202.19164344140847	202.4908763549046	212.90251097031512	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	204.57665377267455	204.03052453113634	212.90251099242533	204.070823202391	203.78751677775278	212.90251102342071	203.05846948922806	203.34936202462816	212.90251103194404	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	204.1335736788187	203.79267533693928	212.90251103868079	203.45496918159662	203.52394375540436	212.90251103996698	202.42849667555197	203.02540647935996	212.90251104013603	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	203.5083147824308	203.53984968058785	212.90251104063285	202.76704562546865	203.24259710891562	212.90251104048872	201.8634684838111	202.68092331464635	212.90251104037495	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	202.76648119666078	203.25669148994876	212.9025110404794	202.05724054214383	202.91602215890055	212.90251104037372	201.36358167559104	202.28643861885416	212.90251104030773	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	202.02632268993352	202.93170481366283	212.90251104035366	201.4354960990523	202.5431258536214	212.9025110402996	200.9947353429693	201.8434893044822	212.90251104026618	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	201.3799483349108	202.5591474179312	212.90251104028874	200.95989134215353	202.11924952037708	212.90251104026117	200.7563748858685	201.35158685118148	212.90251104024463	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	200.89842540895316	202.1390421539253	212.90251104025606	200.67746257932689	201.66369837815614	212.90251104024247	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	200.61485050816938	201.67374924403455	212.90251104023963	200.5539745868863	201.143852755343	212.90251104023278	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	200.5138334622425	201.16212391512036	212.9025110402314	200.55062198500892	200.57548832847826	212.90251104022792	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	200.53194491525855	200.596274499125	212.90251104022724	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	200.60671014651743	199.9673736988346	212.90251104022516	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/HeatingOil_220311_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Apr-22	333.71	333.93	333.8403290267807	333.87805918464835	333.82193985245976

May-22	323.04	323.55	323.0400143870329	323.04000789751643	323.29021288483676

Jun-22	313.33	313.71	313.70999325895116	313.70999247665986	313.5260925905968

Jul-22	306.13	306.7	306.61086584545325	306.615073784879	306.4100798795922

Aug-22	301.13	302.17	301.22592959422207	301.23681412234333	301.6559199160947

Sep-22	296.68	297.84	296.68002389135836	296.6800452312198	297.2493862051805

Oct-22	291.58	293.61	292.3468813995512	292.33720106719477	292.60692376705504

Nov-22	286.44	289.34	288.19417617059105	288.1781005015127	287.8725521652996

Dec-22	281.64	284.24	284.2390767605789	284.2390976255691	282.95954137104656

Jan-23	277.92	281.44	280.5048890798907	280.540465139559	279.65894768611884

Feb-23	274.57	279.48	276.9502421436735	277.0255758463464	277.04818755497314

Mar-23	272.43	276.25	273.58805617468994	273.71316920020485	274.31361557097597

Apr-23	265.95	275.38	270.5254495321655	270.70060102727643	270.69434963496604

May-23	263.28	273.18	267.9380824288241	268.097969794067	268.2016683550357

Jun-23	264.09	267.98	265.8623086183763	265.95822616066533	266.06704710633903

Jul-23	260.24	269.18	264.2982996820157	264.25943967543776	264.6794606109346

Aug-23	258.51	267.95	263.13105476884147	262.9152186907725	263.2645070377526

Sep-23	258.5	267.08	262.18899863286026	261.792915958172	262.75944514162984

Oct-23	255.33	266.55	261.2913592637294	260.73611462667685	260.96961089866295

Nov-23	253.92	265.78	260.2821269430859	259.5932971182688	259.8308822326845

Dec-23	254.42	261.67	259.0400883916622	258.2378204577377	258.05962338426366



==> data/HeatingOil_220311_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	346.0769769611079	346.61890135792515	345.6379020875981	334.32431089778026	334.51921698324065	334.25467130129647	320.7178101032296	320.81780577109686	320.6916224516493	303.78829069949654	303.8453600996261	303.64453077070675	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	333.8403290267807	333.87805918464835	333.82193985245976	323.524726533736	323.5371625787061	323.5432700299081	312.4813742619708	312.49011845203677	312.6227603964117	297.63169742722545	297.65336640951836	297.58685164189774	333.93	333.71	nan	nan	nan	nan	nan	nan

0.16712328767123288	323.0400143870329	323.04000789751643	323.29021288483676	314.461707445387	314.4631228962397	314.4183897110348	305.6067116441485	305.60762572970833	305.79413909645797	292.4277347290379	292.46069861576166	292.3982825829257	323.55	323.04	nan	nan	nan	nan	nan	nan

0.25205479452054796	313.70999325895116	313.70999247665986	313.5260925905968	307.111309308679	307.1163945589531	307.1285736020022	299.7990152002352	299.7973000245284	299.892358247417	287.74784461751875	287.7943885302633	287.71952948587403	313.71	313.33	nan	nan	nan	nan	nan	nan

0.33424657534246577	306.61086584545325	306.615073784879	306.4100798795922	301.5580584279422	301.5631508919618	301.8209519545838	294.90940958398073	294.9077073727258	294.81665523946657	283.8151582087044	283.8695858193596	283.8187860214145	306.7	306.13	nan	nan	nan	nan	nan	nan

0.4191780821917808	301.22592959422207	301.23681412234333	301.6559199160947	296.75171584291	296.7521285631769	297.16988848188106	290.51112002021745	290.5147026553077	290.3096710112183	280.2214882057823	280.2722579908865	280.2745416451723	302.17	301.13	nan	nan	nan	nan	nan	nan

0.5041095890410959	296.68002389135836	296.6800452312198	297.2493862051805	292.40636621147877	292.3977758798353	292.5766240427814	286.5781715266408	286.59160317393196	286.3148906088646	276.9860330836267	277.0175471460134	277.0139010993405	297.84	296.68	nan	nan	nan	nan	nan	nan

0.5863013698630137	292.3468813995512	292.33720106719477	292.60692376705504	288.2607607400192	288.2522638534898	287.8123585243493	282.7004289615199	282.73509375138156	282.46832800411715	274.15115429525696	274.1501118632971	274.17911142288426	293.61	291.58	nan	nan	nan	nan	nan	nan

0.6712328767123288	288.19417617059105	288.1781005015127	287.8725521652996	284.2705241975249	284.2772767474386	283.4494535405556	279.0303217324613	279.09586663252315	278.7803952984508	271.5135620042694	271.4661839738285	271.49210676830853	289.34	286.44	nan	nan	nan	nan	nan	nan

0.7534246575342466	284.2390767605789	284.2390976255691	282.95954137104656	280.6852191230824	280.720917437963	279.98358235901526	275.6304588118204	275.7255269728428	275.47981704981714	269.21942097187167	269.1167480793153	269.1873119793265	284.24	281.64	nan	nan	nan	nan	nan	nan

0.8383561643835616	280.5048890798907	280.540465139559	279.65894768611884	277.0165342546095	277.0953198692264	277.00554125010206	272.53702421394837	272.6485119750536	272.63863167820136	267.07923291862124	266.9084204294447	267.07252442428467	281.44	277.92	nan	nan	nan	nan	nan	nan

0.9232876712328767	276.9502421436735	277.0255758463464	277.04818755497314	273.6134832292496	273.73980224407126	273.9539530706571	269.7613100076825	269.8600490502594	270.07308416808695	265.124386562727	264.87394450184627	265.25550470278415	279.48	274.57	nan	nan	nan	nan	nan	nan

1.0	273.58805617468994	273.71316920020485	274.31361557097597	270.6855845942815	270.8387319526165	271.0739596821233	267.5502882021834	267.5995898576804	267.8645581579066	263.4651273719139	263.13085329616285	264.0714557547241	276.25	272.43	nan	nan	nan	nan	nan	nan

1.084931506849315	270.5254495321655	270.70060102727643	270.69434963496604	268.1067395583495	268.2505701016959	268.3197101235743	265.6485969768971	265.61204244454643	265.93519110712265	261.7575692161813	261.32000892608994	263.1861709283351	275.38	265.95	nan	nan	nan	nan	nan	nan

1.167123287671233	267.9380824288241	268.097969794067	268.2016683550357	266.03475113029697	266.1068095475501	266.3187653384266	264.119358141211	263.9608983150038	264.3226490294186	260.16239172887026	259.6101884046114	262.65449839965163	273.18	263.28	nan	nan	nan	nan	nan	nan

1.252054794520548	265.8623086183763	265.95822616066533	266.06704710633903	264.41499181008544	264.36044776274434	264.6551566336899	262.8434161255839	262.54408273165404	262.9291921824451	258.5292255596558	257.84296911466146	262.3030232692637	267.98	264.09	nan	nan	nan	nan	nan	nan

1.3342465753424657	264.2982996820157	264.25943967543776	264.6794606109346	263.2171733365476	263.00219443584433	263.57659077563255	261.71042735093533	261.2619173329489	261.5971689190731	256.92693849681774	256.09422075239684	262.1224795998068	269.18	260.24	nan	nan	nan	nan	nan	nan

1.4191780821917808	263.13105476884147	262.9152186907725	263.2645070377526	262.2039651521251	261.8149870824575	262.32653272041057	260.563065130461	259.96913513628766	260.51647272876346	255.22036234959873	254.21833364051355	262.03964653792383	267.95	258.51	nan	nan	nan	nan	nan	nan

1.5041095890410958	262.18899863286026	261.792915958172	262.75944514162984	261.25457037861537	260.707757645277	261.1842610888789	259.3350746643887	258.6130097394638	260.2366709075507	253.44716105689685	252.25806434580645	262.06489567157604	267.08	258.5	nan	nan	nan	nan	nan	nan

1.5863013698630137	261.2913592637294	260.73611462667685	260.96961089866295	260.203681365323	259.52164023005344	259.6177470625137	257.8665414554655	257.02797540763345	260.43715074954764	251.66310340398252	250.27805515489285	262.12102996561885	266.55	255.33	nan	nan	nan	nan	nan	nan

1.6712328767123288	260.2821269430859	259.5932971182688	259.8308822326845	258.9221651087969	258.12328319011783	258.70641273711647	256.1619421691412	255.21166849520364	260.9680164442829	249.75552368833925	248.15769550532087	262.32209495281694	265.78	253.92	nan	nan	nan	nan	nan	nan

1.7534246575342465	259.0400883916622	258.2378204577377	258.05962338426366	257.41557895016194	256.51826183365057	259.2890807262225	254.21503499372767	253.14185549766893	261.6768543560824	247.86025284278512	246.05382895957058	262.6029726860417	261.67	254.42	nan	nan	nan	nan	nan	nan

1.8383561643835618	257.4881497282325	256.5861517984809	258.2650058039356	255.5037186894556	254.50690767507703	261.2655588727029	252.09088383111643	250.86973629733325	262.6535629253837	245.8668708928805	243.8520626318988	263.03704024296337	nan	nan	nan	nan	nan	nan	nan	nan

1.9232876712328768	255.60145871544836	254.60754092825607	261.6980290086921	253.34038094193758	252.23535125151358	263.2798780116086	249.81894854916658	248.40433652390675	263.5795585208112	243.85387239631098	241.64905126865278	263.44843209754737	nan	nan	nan	nan	nan	nan	nan	nan

2.0027397260273974	253.4278534328146	252.3335227664412	263.86154310457704	251.04927955855908	249.80214923055667	264.0386739247482	247.623246510356	245.9721944455584	263.87324842729674	241.99193349586932	239.63812210481527	263.5583962132845	nan	nan	nan	nan	nan	nan	nan	nan

2.0876712328767124	251.06428418697092	249.84079066523728	264.2079447850272	248.67804897277728	247.2325649195895	264.04156697806457	245.4596653524995	243.52813490215226	263.80490918169005	239.9669155456833	237.48905352313736	263.4872394378909	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	248.65618507616298	247.2333807578845	264.0519942349718	246.37406903449929	244.656604725161	263.8727242363355	243.41874019102426	241.18039613489336	263.661455216693	238.010108820394	235.4530464385668	263.3867383858113	nan	nan	nan	nan	nan	nan	nan	nan

2.254794520547945	246.31440645175172	244.62349614103687	263.8644143389644	244.19721346215294	242.14223966056016	263.7078229298453	241.5054706918425	238.96580242147226	263.529091016001	235.99121736560647	233.39282598641844	263.2933432057727	nan	nan	nan	nan	nan	nan	nan	nan

2.336986301369863	244.14969097613968	242.11186925771892	263.7014960738648	242.276264162877	239.86397042838286	263.5708237526674	239.71051026919065	236.9106680280452	263.4163493288302	234.04031931431396	231.4328043510968	263.21607867654245	nan	nan	nan	nan	nan	nan	nan	nan

2.421917808219178	242.19583950661902	239.771394114553	263.5626097124847	240.46341134754925	237.7041875446257	263.4501861970506	237.9536340277256	234.96719302704284	263.31873096149286	232.0307860113864	229.42880000663726	263.1480510788424	nan	nan	nan	nan	nan	nan	nan	nan

2.506849315068493	240.42349526730547	237.63680382902635	263.44428352895227	238.78414833064954	235.75445927865812	263.3483950151915	236.26728380158463	233.19906513963994	263.23832545428866	230.03605089149357	227.43090420020576	263.09009454777487	nan	nan	nan	nan	nan	nan	nan	nan

2.589041095890411	238.76961165323152	235.7021910220527	263.3434749410664	237.1447563755043	233.95736562770753	263.261874904993	234.44398579487358	231.41679037830372	263.1678242559391	228.13441539725946	225.48976364805216	263.0423110060447	nan	nan	nan	nan	nan	nan	nan	nan

2.673972602739726	237.15982262732564	233.92612526011553	263.2575905780265	235.44385670790194	232.23019850945997	263.1872757259352	232.51183162594126	229.6307682942348	263.1074682372907	226.22011375509047	223.46525426647688	263.0002446305558	nan	nan	nan	nan	nan	nan	nan	nan

2.756164383561644	235.505320854079	232.24277284716112	263.18442099179043	233.72245411108565	230.61527773241048	263.12703289826476	230.44666594417143	227.7892288017215	263.05630007790586	224.43943757886493	221.48177443670318	262.9655620897521	nan	nan	nan	nan	nan	nan	nan	nan

2.841095890410959	233.72178038163747	230.5764047356405	263.1220838290238	231.68319809022887	228.8197579011353	263.0716835924616	228.2761472938869	225.86414735353597	263.01248862117825	222.69726596102262	219.40487426811518	262.93502922678084	nan	nan	nan	nan	nan	nan	nan	nan

2.926027397260274	231.74931184608914	228.85644610178898	263.06897540709247	229.48097423784708	226.94371683579976	263.02497060857945	226.00976924339523	223.79861041683267	262.9745422478608	221.074251408642	217.3022872729627	262.9090166338328	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	229.58490014836585	227.02997333700745	263.02372945881353	227.24209056349451	225.02461571735182	262.9871049275547	223.90641417015397	221.75678936304496	262.9442804495195	219.73498758203522	215.38517410382326	262.8889997701424	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	227.25646902928509	225.0693711362953	262.9851819847254	224.9065366161861	222.9410160427235	262.9539441440848	221.85932352640822	219.5951250420097	262.917483620904	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.16986301369863	224.88536633430968	222.97594640194438	262.9523413087113	222.6517557161538	220.75606181587534	262.92575829020905	220.0309782408296	217.40026492395413	262.8947692348004	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.254794520547945	222.57848016102605	220.7765662446234	262.92436256666343	220.57073777681342	218.48896300873815	262.9014559714843	218.4650355980682	215.2087870354281	262.8753199375992	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.336986301369863	220.48905692554086	218.5163342342436	262.9005259719122	218.84523231804096	216.28560242173842	262.8814194077578	217.20934464988977	213.05091541778273	262.85883275729213	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.421917808219178	218.70944212723504	216.24778220011794	262.8802182983026	217.41020076550544	214.0444680320329	262.86378017939177	216.21920397336845	210.91188244122105	262.8445593722075	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.506849315068493	217.2869300874572	214.01959377782418	262.8629171045687	216.33619383494124	211.8925651723015	262.8488966945505	215.49442132671012	208.90795196185198	262.832802836411	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.589041095890411	216.23025360833867	211.86522572285952	262.8481772941807	215.57345698173856	209.81622841382702	262.8362461068265	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.673972602739726	215.49492914991455	209.7937873312021	262.8356196649145	215.02820718123144	207.7792968504092	262.82533856502334	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.756164383561644	214.99265503109717	207.78894828152835	262.82492115358065	214.64329579060984	205.8901763823975	262.8165301576255	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.841095890410959	214.61209291005946	205.82013850239363	262.8158065249584	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.926027397260274	214.2910512492511	203.86550657550694	262.8080412911282	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/NBP_220311_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Apr-22	302.86	309.97	306.7843089157072	307.15929390503555	306.4150455284099

May-22	302.39	309.97	304.5540548126811	304.21682341366983	306.1799027886022

Jun-22	293.72	307.93	302.4581911787127	301.81000496239056	300.8250698720987

Jul-22	281.1	305.47	300.539795564984	299.9984520556775	293.28552247777105

Aug-22	277.1	305.15	298.7448951639604	298.6730778330079	291.1255690048495

Sep-22	280.4	353.62	296.8378219125131	297.4354267067912	317.0080520464321

Oct-22	270.6	315.0	294.46065910461175	295.7042644695628	292.8002796512094

Nov-22	283.7	330.9	291.3057978678468	292.9112503973025	307.2988953296806

Dec-22	280.6	325.0	287.0696183848467	288.560221933705	302.79930652910355

Jan-23	274.6	320.0	281.6009192811541	282.311964509496	297.2998174570919

Q2-22	299.68	309.33	304.5983593629199	304.3934119983137	304.49209284024096

Q3-22	290.23	303.4	298.727826847529	298.71608943209765	300.29331953645874

Q4-22	286.8	300.75	290.9414406327024	292.38626728717804	300.89732642913174

Q1-23	261.65	277.57	274.40057969262	273.31765556248024	296.0027558714304

S-22	298.27	304.74	301.64705339889827	301.53923890491546	302.38123413014273

W-22	280.26	285.74	282.76189401398034	282.9567340167231	298.4769343951036

S-24	100.0	103.0	101.61100613603205	101.51149019934138	295.303857166427

W-24	107.5	121.2	112.50149982679378	114.07400824253062	295.3038570671515

W-25	88.0	103.7	96.55351244237389	95.95820866363516	295.30385706641675

W-26	71.0	73.0	71.99809215325033	71.99968610965442	295.3038570664167



==> data/NBP_220311_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	309.1988347059469	310.759556615368	295.33004744097883	306.8464004624857	307.3809412831656	302.6006502496664	303.703478209279	303.76176181234894	298.80845519072557	295.8324937342166	296.271200013712	300.43570414435555	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	306.7843089157072	307.15929390503555	306.4150455284099	304.5983593629199	304.39341199831375	304.49209284024096	301.6470533988982	301.53923890491546	302.38123413014273	292.23034378778846	292.27344194696747	300.43443261842464	309.97	302.86	309.33	299.68	304.74	298.27	nan	nan

0.16712328767123288	304.5540548126811	304.21682341366983	306.1799027886022	302.5179901855326	302.01058356979877	300.08891608065795	299.59870617809855	299.63985924459195	300.1093649410398	288.1735772233295	287.69345869305016	299.521608328553	309.97	302.39	nan	nan	nan	nan	nan	nan

0.25205479452054796	302.4581911787127	301.81000496239056	300.8250698720987	300.56055595607233	300.1425823415322	295.0162601317848	297.3997823694668	297.7614758857936	300.25963400325173	283.2547374184582	282.02674384738395	298.5980897146402	307.93	293.72	nan	nan	nan	nan	nan	nan

0.33424657534246577	300.539795564984	299.9984520556775	293.28552247777105	298.727826847529	298.71608943209765	300.29331953645874	294.8346337401157	295.55117835963785	300.5953229827952	277.6733372196031	275.4877662505652	298.1443795837204	305.47	281.1	303.4	290.23	nan	nan	nan	nan

0.4191780821917808	298.7448951639604	298.6730778330079	291.1255690048495	296.67942217066445	297.26913491938507	300.1298138014216	291.64384480099216	292.5713896969659	301.2716444195286	270.94914534919883	267.521470664422	298.31584104290437	305.15	277.1	nan	nan	nan	nan	nan	nan

0.5041095890410959	296.8378219125131	297.4354267067912	317.0080520464321	294.2042750071842	295.3542034250468	305.5606273678118	287.83105095293763	288.65648525708673	302.0899240751175	263.18834298583585	258.282707250513	298.6707279548342	353.62	280.4	nan	nan	nan	nan	nan	nan

0.5863013698630137	294.46065910461175	295.7042644695628	292.8002796512094	290.9414406327024	292.386267287178	300.89732642913174	282.76189401398034	282.9567340167231	298.4769343951036	254.64157638876102	248.12775368042324	296.886829613601	315.0	270.6	300.75	286.8	285.74	280.26	nan	nan

0.6712328767123288	291.3057978678468	292.9112503973025	307.2988953296806	286.6082674313199	287.87364447454684	302.41347503763564	276.55908149030466	275.5490515025325	298.9241098937597	244.76486043592283	236.49071669973583	297.09946596449697	330.9	283.7	nan	nan	nan	nan	nan	nan

0.7534246575342466	287.0696183848467	288.560221933705	302.79930652910355	281.38701329808833	281.8843479983715	298.58065741250437	269.0319724402463	266.2055572373347	296.9274160618055	234.27754562120631	224.31360674382427	296.11357402963426	325.0	280.6	nan	nan	nan	nan	nan	nan

0.8383561643835616	281.6009192811541	282.311964509496	297.2998174570919	274.40057969262	273.31765556248024	296.0027558714304	260.22759932029766	255.09181139935316	295.65281281339026	222.62760490723636	211.05492161429277	295.4769749588988	320.0	274.6	277.57	261.65	nan	nan	nan	nan

0.9232876712328767	274.8587331850688	274.0197692897929	295.3280829840477	266.1711589445361	262.80902281236035	295.31712570009023	249.91143982914383	242.05635960371427	295.31104645009293	210.35803425445445	197.44132034036065	295.30745536736316	nan	nan	nan	nan	nan	nan	nan	nan

1.0	266.78642404639027	263.6891793778917	295.3150762485663	256.94551942714	250.86760975371175	295.31011474046954	238.94741830080642	228.40415388535075	295.3072795973816	198.72196284877086	184.94122217339782	295.30559232453624	nan	nan	nan	nan	nan	nan	nan	nan

1.084931506849315	257.4269823814563	251.43616431570757	295.3090166683047	246.21036598503366	237.06625123801868	295.30671528346033	226.6749217013845	213.48909564104306	295.305413929265	185.9674337715613	171.69310595989938	295.3046421310419	nan	nan	nan	nan	nan	nan	nan	nan

1.167123287671233	246.6386829166159	237.49582603727782	295.306215882855	234.1819289457752	221.98041367361094	295.3051654365086	213.48902342047117	198.06920257307175	295.3045716645157	173.76525767356827	159.52062828632742	295.3042192407146	nan	nan	nan	nan	nan	nan	nan	nan

1.252054794520548	234.55115542597613	222.2524442010953	295.3049299459082	220.94931717447275	205.94069801698976	295.3044444542935	199.71303370281686	182.6505740125735	295.30417922168266	161.60633012074484	147.91239983292976	295.30401946296143	nan	nan	nan	nan	nan	nan	nan	nan

1.3342465753424657	221.36785902635302	206.20174596076566	295.3043428842916	207.35181920342725	190.16821347446944	295.3041267202241	185.64065388134458	167.73602459746712	295.3040040259481	150.55699117340615	137.8590420630806	295.303931527442	nan	nan	nan	nan	nan	nan	nan	nan

1.4191780821917808	207.36770604694408	189.8940892498859	295.30407619370055	192.79611789516716	174.15799147253256	295.3039778925228	171.44952116196114	153.55370019543136	295.30392283489533	140.14743265255956	128.8762081730476	295.3038903814002	nan	nan	nan	nan	nan	nan	nan	nan

1.5041095890410958	192.85216164810316	173.88349160403303	295.3039555614285	178.24338447872523	159.10451457953727	295.3039110744278	158.05446942473498	141.00067582724762	295.30388651023117	130.9672668054492	121.41380468195212	295.3038718225236	nan	nan	nan	nan	nan	nan	nan	nan

1.5863013698630137	178.1702938534521	158.687538729211	295.3039012020815	163.92948855926198	145.30383572046478	295.303881331672	145.2599458417381	129.89711627875573	295.3038703328188	123.43547598888509	115.70430323904857	295.3038637496229	nan	nan	nan	nan	nan	nan	nan	nan

1.6712328767123288	163.71013428879616	144.7564126003786	295.3038767888515	150.1029244287551	132.9494089183302	295.3038677772678	133.60496702834777	120.54844329313539	295.30386294412443	117.15483257000781	111.3395186217983	295.3038600115652	nan	nan	nan	nan	nan	nan	nan	nan

1.7534246575342465	149.90096159132906	132.44989702147936	295.3038658575405	137.8655543707447	122.89683707495799	295.30386194603454	123.49962653867287	113.17422565328609	295.3038597042402	112.56020519933011	108.51323234775322	295.30385839506073	nan	nan	nan	nan	nan	nan	nan	nan

1.8383561643835618	137.1366196596898	122.0227882196503	295.3038609761077	126.38524331413156	114.32109222779715	295.30385921309903	115.08779371043548	107.65374103930523	295.30385823224907	109.3015912181219	106.89265561469313	295.3038576504974	nan	nan	nan	nan	nan	nan	nan	nan

1.9232876712328768	125.77932513642011	113.6192734946951	295.3038588015879	116.74038835237585	107.8719006540474	295.3038580035779	108.50136514854925	103.92753491964865	295.3038575712733	107.41879113446163	106.38546292349082	295.3038573193662	nan	nan	nan	nan	nan	nan	nan	nan

2.0027397260273974	116.20069365094851	107.275936341104	295.3038578350524	109.28985009608007	103.5572947905454	295.30385748681323	104.17449030159048	102.03983430997502	295.30385729446505	106.75143799156368	106.71882283895162	295.30385718220333	nan	nan	nan	nan	nan	nan	nan	nan

2.0876712328767124	108.56043398594132	102.93193669812945	295.3038574063112	103.7903441067394	100.98638985081328	295.3038572513991	101.61100613603206	101.51149019934138	295.30385716642706	107.04133449690502	107.77554029210971	295.3038571169253	nan	nan	nan	nan	103.0	100.0	nan	nan

2.16986301369863	103.08489309941045	100.44383849071193	295.3038572164793	100.44145114480582	100.06891626643247	295.30385714836666	100.88350392099763	102.2306909577584	295.3038571108815	108.0131102694285	109.21138024435433	295.3038570889902	nan	nan	nan	nan	nan	nan	nan	nan

2.254794520547945	99.74922026844409	99.6014794089352	295.3038571325709	99.05913050710092	100.52237382940464	295.30385710211687	101.62078385998736	103.85223904222038	295.30385708588125	109.45198034891523	110.889823438012	295.3038570762458	nan	nan	nan	nan	nan	nan	nan	nan

2.336986301369863	98.46791003829324	100.14635229134394	295.30385709554037	99.45535662152804	102.0308829353855	295.30385708237856	103.57828223115956	106.13984285773986	295.30385707506923	111.00065102565522	112.49363633620348	295.3038570708087	nan	nan	nan	nan	nan	nan	nan	nan

2.421917808219178	98.98252217460873	101.78958351630675	295.30385707922176	101.32555669718946	104.39246564908433	295.30385707339633	106.34798422922282	108.81667431859564	295.30385707019735	112.50614162552321	113.93833884476062	295.30385706833533	nan	nan	nan	nan	nan	nan	nan	nan

2.506849315068493	100.96431368602066	104.22757400060983	295.3038570720401	104.21058724971874	107.21869618045167	295.30385706946726	109.37109752170215	111.47536366398863	295.3038570680809	113.70052088762964	115.00992716885807	295.3038570672478	nan	nan	nan	nan	nan	nan	nan	nan

2.589041095890411	104.01818123057866	107.15492034490171	295.3038570688835	107.70120784079108	110.24880278009422	295.30385706775985	112.50149982679376	114.07400824253064	295.30385706715157	114.39278318840888	115.56471013367538	295.3038570667856	nan	nan	nan	nan	121.2	107.5	nan	nan

2.673972602739726	107.65568036652824	110.2757200570285	295.3038570674977	111.37041176125618	113.24088298810696	295.3038570669984	115.26088688882778	116.30777156332478	295.30385706673593	114.51538748724035	115.55249362216924	295.3038570665761	nan	nan	nan	nan	nan	nan	nan	nan

2.756164383561644	111.42829329706431	113.31663623760839	295.3038570668899	114.58894679670759	115.77932745289823	295.3038570666791	117.32620538998006	117.9660758799343	295.30385706655727	114.01080311547642	114.92732713791084	295.30385706648724	nan	nan	nan	nan	nan	nan	nan	nan

2.841095890410959	114.90743157518472	116.0346422525524	295.3038570666236	117.40846496804095	117.98421827079895	295.30385706652964	118.54604250735245	118.95274130878526	295.3038570664776	112.84867592869512	113.63692080438457	295.3038570664471	nan	nan	nan	nan	nan	nan	nan	nan

2.926027397260274	117.73563359514154	118.22320848449485	295.30385706650713	119.28250162744115	119.47803840512296	295.3038570664647	118.76636792894465	119.14489283821008	295.30385706644233	111.09838718472488	111.72645155059695	295.30385706642954	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	119.61399121383857	119.71793216054597	295.30385706645615	120.00395836165966	120.10528629768697	295.3038570664381	117.95935582911265	118.48686192093068	295.3038570664283	109.06789902174212	109.4907114628959	295.3038570664226	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	120.38370588497678	120.40132278377209	295.3038570664339	119.67111919458362	119.91062123646401	295.30385706642596	116.27373166826656	117.04726611284664	295.3038570664217	106.4406360542598	106.53162650803435	295.30385706641925	nan	nan	nan	nan	nan	nan	nan	nan

3.16986301369863	120.02642790627064	120.20615351281015	295.30385706642414	118.26706467713828	118.82261071369653	295.30385706642073	113.78204296720051	114.80952999527169	295.3038570664189	103.65569104484972	103.29734922078055	295.30385706641783	nan	nan	nan	nan	nan	nan	nan	nan

3.254794520547945	118.59138016878057	119.11453633693162	295.30385706641994	115.91475329656565	116.86843754417438	295.30385706641846	110.71351779329247	111.90518358027003	295.30385706641766	100.65730054236123	99.68638819024048	295.3038570664172	nan	nan	nan	nan	nan	nan	nan	nan

3.336986301369863	116.19384774641658	117.15655924693607	295.3038570664181	112.91327226723553	114.21503441448598	295.3038570664175	107.24420119642889	108.40777128646869	295.3038570664171	97.75224522081257	96.04896278102731	295.3038570664169	nan	nan	nan	nan	nan	nan	nan	nan

3.421917808219178	113.0453747768293	114.40667184842178	295.3038570664173	109.29702125726274	110.79644927684686	295.30385706641704	103.55542786568259	104.42896311006447	295.30385706641687	94.84536698594863	92.2648366027591	295.30385706641675	nan	nan	nan	nan	nan	nan	nan	nan

3.506849315068493	109.38683834550156	110.97743340588725	295.303857066417	105.45512585591737	106.8873883640151	295.30385706641687	100.02907000209473	100.34545353870583	295.3038570664168	92.10379676859392	88.57335098494	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan

3.589041095890411	105.46174797488443	107.01108077394248	295.3038570664168	101.57513012562228	102.60050815845138	295.30385706641675	96.55351244237389	95.95820866363516	295.30385706641675	89.64912395764027	85.19670693871187	295.3038570664167	nan	nan	nan	nan	103.7	88.0	nan	nan

3.673972602739726	101.51657051006725	102.66952783188465	295.30385706641675	97.81383447410246	98.06147694328206	295.3038570664167	93.36149903538812	91.59435882019285	295.30385706641675	87.3265633171705	82.00786424373725	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan

3.756164383561644	97.74518287205854	98.12314231060549	295.3038570664167	94.54272463878515	93.7308305486709	295.3038570664167	90.5458293504908	87.40045656180416	295.30385706641675	85.26264938396312	79.29438339319232	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan

3.841095890410959	94.29919313811592	93.54040749021422	295.3038570664167	91.4203032550533	89.16830251337859	295.30385706641664	88.10296400803134	83.48531214566151	295.3038570664167	83.26691569951932	76.94562241431255	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan

3.926027397260274	91.26677004197336	89.07873948410605	295.3038570664167	88.7590848740205	84.90924795138152	295.3038570664167	85.99094045627436	79.89909473897907	295.3038570664167	81.32842131148709	75.10810981223976	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	88.68008853219192	84.87709317588589	295.3038570664167	86.63582309020286	81.20769940073887	295.3038570664167	84.30773994650893	76.99318488585516	295.3038570664167	79.53898570349503	73.9488166837674	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan

4.087671232876712	86.50020827048738	81.05094912218411	295.3038570664167	84.82207903844919	77.86477222154576	295.3038570664167	82.78246437173034	74.49401123414331	295.30385706641664	77.40505137511839	73.25026555563103	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan

4.16986301369863	84.72279779632557	77.6899994435481	295.3038570664167	83.31306161736777	75.05231608785061	295.3038570664167	81.39002329001079	72.57767120928905	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.254794520547946	83.24654042327208	74.85919385817165	295.3038570664167	81.97965680281501	72.77867037097144	295.3038570664167	80.0083392533181	71.23260570637616	295.30385706641664	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.336986301369863	81.96770078753481	72.6015252124876	295.3038570664167	80.76501942964978	71.15988895312569	295.3038570664167	78.50971600473302	70.51255805901818	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.421917808219178	80.76559641120127	70.94240570313252	295.3038570664167	79.46698496265381	70.1030263307275	295.3038570664167	76.74192150058227	70.39523877017557	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.506849315068493	79.5216524788987	69.89493084344467	295.3038570664167	78.01535887360694	69.66955132019191	295.3038570664167	74.6911913349063	70.8539893402086	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.589041095890411	78.11546946612744	69.46502968795103	295.3038570664167	76.25441257981626	69.86522716491066	295.3038570664167	71.99809215325033	71.9996861096544	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	73.0	71.0	nan	nan

4.673972602739726	76.40561765604399	69.65551081692142	295.3038570664167	74.01685803851072	70.68745120962365	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.756164383561644	74.24702820038145	70.46837594637599	295.3038570664167	71.33008860133123	72.05158778266991	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.841095890410959	71.47498502096265	71.9051784658089	295.3038570664167	67.64718682831626	74.18157747539247	295.30385706641664	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.926027397260274	67.94019872350512	73.9665254879486	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.002739726027397	63.55473273033801	76.65221698976404	295.3038570664167	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/NG_220311_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Apr-22	4.733	4.735	4.7330068242452885	4.733000003147956	4.7340002683961835

May-22	4.77	4.772	4.7700000822489255	4.770003170347263	4.770998697336124

Jun-22	4.817	4.822	4.82199997409152	4.821999998976618	4.819503043511789

Jul-22	4.879	4.882	4.879000019856341	4.879000000539214	4.880494920827786

Aug-22	4.884	4.889	4.888999976939205	4.888999999424209	4.886507517684685

Sep-22	4.87	4.873	4.870000018490899	4.870000000442891	4.871489674582662

Oct-22	4.882	4.888	4.88799998432257	4.887999999626104	4.885013771615123

Nov-22	4.961	4.967	4.961000012403026	4.961000000285531	4.963982193342495

Dec-22	5.106	5.111	5.110999992331271	5.110999999820897	5.108522381674155

Jan-23	5.2	5.204	5.200000005405864	5.200000000124028	5.20197245368832

Feb-23	5.009	5.019	5.018999996543889	5.018999999925693	5.01403174242022

Mar-23	4.555	4.562	4.555000001960689	4.555000000044708	4.558464871651005

Apr-23	3.59	3.594	3.593999998238024	3.5939999999601437	3.5920353548022734

May-23	3.5	3.507	3.5000000029296943	3.5000000000647336	3.5034682818061693

Jun-23	3.545	3.55	3.5499999929525545	3.5499999998441063	3.5475268762173404

Jul-23	3.587	3.595	3.587000011918854	3.5870000002724467	3.590978477289074

Aug-23	3.601	3.61	3.6099999820546516	3.609999999577794	3.605516697253437

Sep-23	3.59	3.597	3.5900000246045347	3.5900000005907176	3.593487379136885

Oct-23	3.624	3.636	3.6359999580973814	3.635999998795062	3.630009277557477

Nov-23	3.74	3.754	3.7539999165680493	3.753999995899143	3.74699318182867

Dec-23	3.962	3.979	3.978996861239276	3.9789999654761368	3.9705047071031285

Jan-24	4.093	4.112	4.093000050772508	4.093000001238618	4.102496356251038

Feb-24	3.964	3.991	3.9909998750283235	3.990999996231413	3.977501787608216

Mar-24	3.675	3.746	3.7087285844862197	3.710516894751146	3.710498980757058

Aug-24	2.38	3.69	2.380000322064825	2.38000000667991	3.0349995822704208

Mar-25	3.25	12.17	3.2500002086364868	3.250000005623852	7.709992459516036

Apr-25	2.84	3.398	3.233598453052122	3.259912440635669	3.119005082612707

Oct-25	3.205	4.55	3.2050003534293365	3.205000010855612	3.877498712519287

Dec-25	3.0	4.55	3.176653572187496	3.1791746527877263	3.7750001861749363

Jan-26	3.0	4.55	3.0000003917995586	3.000000008176148	3.774998650391868



==> data/NG_220311_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	4.693310198260864	4.5981091476844975	4.460275132755969	4.732095906773502	4.700016108189383	4.654233660703699	4.797939252970488	4.7818993582694995	4.758432954804243	4.902607733754705	4.89452186829606	4.882382124180293	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	4.7330068242452885	4.733000003147956	4.7340002683961835	4.774947324173857	4.774946135653873	4.774791856864384	4.827476540738852	4.827475947304126	4.827474452491942	4.890860840370306	4.890860543428023	4.89072152666179	4.735	4.733	nan	nan	nan	nan	nan	nan

0.16712328767123288	4.7700000822489255	4.770003170347263	4.770998697336124	4.823684808565314	4.823685850725862	4.823710798569945	4.853076096423103	4.853076620927315	4.852408933012004	4.797243840972448	4.797244104809847	4.796861396777358	4.772	4.77	nan	nan	nan	nan	nan	nan

0.25205479452054796	4.82199997409152	4.821999998976618	4.819503043511789	4.8637825991674735	4.863782608349616	4.862632248904785	4.88484152767336	4.8848415299367565	4.884490436377398	4.6893808205371155	4.689380821854344	4.689208128609061	4.822	4.817	nan	nan	nan	nan	nan	nan

0.33424657534246577	4.879000019856341	4.879000000539214	4.880494920827786	4.879434787558575	4.879434782740792	4.879584411210505	4.933190217955156	4.933190217410738	4.932830719476136	4.584832876881859	4.5848328767201645	4.584662142256093	4.882	4.879	nan	nan	nan	nan	nan	nan

0.4191780821917808	4.888999976939205	4.888999999424209	4.886507517684685	4.882467384280892	4.882467391128766	4.881107067454064	4.987271737259696	4.987271739079919	4.986992695121117	4.475101369358402	4.475101369848193	4.47514156759938	4.889	4.884	nan	nan	nan	nan	nan	nan

0.5041095890410959	4.870000018490899	4.870000000442891	4.871489674582662	4.906131872976015	4.9061318682446355	4.906588823712346	5.009011051237003	5.0090110497595255	5.008385699678598	4.3664739725325905	4.366473972600963	4.366345086960013	4.873	4.87	nan	nan	nan	nan	nan	nan

0.5863013698630137	4.88799998432257	4.887999999626104	4.885013771615123	4.986945648351737	4.986945652080685	4.986077027741766	4.954593405384351	4.954593406563589	4.954316112228174	4.261268493583026	4.261268493161059	4.261303802402827	4.888	4.882	nan	nan	nan	nan	nan	nan

0.6712328767123288	4.961000012403026	4.961000000285531	4.963982193342495	5.0920760902385	5.092076087031072	5.092878322788169	4.740486189022613	4.740486187872753	4.740393183146558	4.154934244780339	4.154934246515134	4.154714379619848	4.967	4.961	nan	nan	nan	nan	nan	nan

0.7534246575342466	5.110999992331271	5.110999999820897	5.108522381674155	5.113033331478667	5.113033333291245	5.111313652044477	4.492846153471554	4.492846153837413	4.492852841127712	4.055728757451437	4.055728766702554	4.054687885522822	5.111	5.106	nan	nan	nan	nan	nan	nan

0.8383561643835616	5.200000005405864	5.200000000124028	5.20197245368832	4.921522223684356	4.921522222257225	4.921849398592058	4.230701657227238	4.230701657454611	4.230722815137375	3.9595860257696507	3.959586298032178	3.958034329600351	5.204	5.2	nan	nan	nan	nan	nan	nan

0.9232876712328767	5.018999996543889	5.018999999925693	5.01403174242022	4.377044942821922	4.377044943798985	4.376026521943994	3.954441989834434	3.954441988971743	3.9548067197319794	3.865566851540516	3.86556712004465	3.864654167900199	5.019	5.009	nan	nan	nan	nan	nan	nan

1.0	4.555000001960689	4.555000000044708	4.558464871651005	3.8861413054211154	3.886141304371707	3.8878368304482676	3.734413041850532	3.7344130434395524	3.7347725277096666	3.7872647466800027	3.787265023795324	3.7856651211378263	4.562	4.555	nan	nan	nan	nan	nan	nan

1.084931506849315	3.593999998238024	3.5939999999601437	3.5920353548022734	3.5474725255663504	3.547472527430047	3.5471910293030735	3.571732242501927	3.5717322404875036	3.5720784450901855	3.7155860200633124	3.7157377662431372	3.713842873548448	3.594	3.59	nan	nan	nan	nan	nan	nan

1.167123287671233	3.5000000029296943	3.5000000000647336	3.5034682818061693	3.5456195679226266	3.5456195652801714	3.5473223458529652	3.578929343107232	3.5789293476796513	3.5785846870202054	3.695211773449879	3.696522587390734	3.6994622623929905	3.507	3.5	nan	nan	nan	nan	nan	nan

1.252054794520548	3.5499999929525545	3.5499999998441063	3.5475268762173404	3.582684778279949	3.5826847825073984	3.581708224971066	3.620999981081703	3.6209999991695265	3.6189172739376305	3.6517358170557586	3.654551805217295	3.6618073877888926	3.55	3.545	nan	nan	nan	nan	nan	nan

1.3342465753424657	3.587000011918854	3.5870000002724467	3.590978477289074	3.5957282668621167	3.595728261011728	3.5966953454883086	3.692890757868438	3.692891297730763	3.6897918519796917	3.5820731300475352	3.585750578182494	3.6075338752212063	3.595	3.587	nan	nan	nan	nan	nan	nan

1.4191780821917808	3.6099999820546516	3.609999999577794	3.605516697253437	3.612239118291838	3.612239130079131	3.609847028187444	3.778140764414434	3.7781412978935425	3.775971494630892	3.4898280326762334	3.493682382015582	3.5558206940348986	3.61	3.601	nan	nan	nan	nan	nan	nan

1.5041095890410958	3.5900000246045347	3.5900000005907176	3.593487379136885	3.6597362300680922	3.6597362621686016	3.656535213552181	3.840697239474632	3.8406977951440178	3.837116973834428	3.3856477336060573	3.3895020547482755	3.507498206153824	3.597	3.59	nan	nan	nan	nan	nan	nan

1.5863013698630137	3.6359999580973814	3.635999998795062	3.630009277557477	3.7900532488747594	3.7900543344497986	3.7828883584710744	3.859439797624698	3.859743291998771	3.855607302006711	3.282873796071426	3.2871937996205824	3.4434843490713263	3.636	3.624	nan	nan	nan	nan	nan	nan

1.6712328767123288	3.7539999165680493	3.753999995899143	3.74699318182867	3.94404241053703	3.944043465707953	3.9420959610743393	3.812772032697391	3.815408060505238	3.821668162769874	3.1765425691280718	3.1817110400836937	3.3467248513684003	3.754	3.74	nan	nan	nan	nan	nan	nan

1.7534246575342465	3.978996861239276	3.9789999654761368	3.9705047071031285	4.021658248881172	4.021659328119433	4.017698734116675	3.682471653029814	3.6881036112650647	3.7046975016401555	3.0750228734899316	3.0807922662920206	3.2379696503863125	3.979	3.962	nan	nan	nan	nan	nan	nan

1.8383561643835618	4.093000050772508	4.093000001238618	4.102496356251038	3.92958883592134	3.930198062268062	3.9291253548119696	3.4700377260967326	3.47743248808974	3.5243719646521883	2.968796054857133	2.9740905403077047	3.1714742229387607	4.112	4.093	nan	nan	nan	nan	nan	nan

1.9232876712328768	3.9909998750283235	3.990999996231413	3.977501787608216	3.678584535350205	3.6839140907424612	3.698564191169753	3.1983470291606904	3.2060975439851185	3.333250653871916	2.872651831195354	2.876484106236318	3.295315676930599	3.991	3.964	nan	nan	nan	nan	nan	nan

2.0027397260273974	3.7087285844862197	3.710516894751146	3.710498980757058	3.3469718680029272	3.358173500028679	3.3950984564731623	2.935544418018663	2.943210615878575	3.1814622511653994	2.8051487574985443	2.8077601144848052	3.632970840590407	3.746	3.675	nan	nan	nan	nan	nan	nan

2.0876712328767124	3.34543418955414	3.3595748179608327	3.4165918987056916	3.010486616272125	3.0246669139114175	3.1196185744924074	2.7063077945181537	2.7146443072423945	3.0313613961359405	2.7661882653030876	2.768647721161665	3.972653848375416	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	2.986703227437815	3.0044739911783216	3.058897826802948	2.7285494687579055	2.738668313461632	2.975878715210989	2.5472286432062448	2.5549020307536887	2.8769439672647676	2.7569962869604563	2.760456292888364	3.9481946580116087	nan	nan	nan	nan	nan	nan	nan	nan

2.254794520547945	2.700115211452231	2.710625030019535	2.885390022891566	2.524116968034398	2.5282477317284715	2.967826045857637	2.467574093950049	2.4734809213189757	2.7712417991324694	2.77181335387559	2.7768967457353075	3.6818603033223756	nan	nan	nan	nan	nan	nan	nan	nan

2.336986301369863	2.4979127332770354	2.500001297140519	2.9804293058636318	2.4054352643049874	2.407991511515427	2.9440635349355215	2.4730026626527444	2.476219700653734	2.822412326243956	2.80405538063835	2.8104907824667924	3.458180885222666	nan	nan	nan	nan	nan	nan	nan	nan

2.421917808219178	2.380000322064825	2.38000000667991	3.0349995822704208	2.365907817654584	2.3711357480457456	2.778009219318546	2.5504967984252924	2.5504534232456573	3.2577930366951655	2.852095366565479	2.85911086826743	3.324065324394869	3.69	2.38	nan	nan	nan	nan	nan	nan

2.506849315068493	2.336157986682039	2.3418392880328653	2.812518322730413	2.410409869601038	2.4181122778280573	2.572497285959773	2.672591842936657	2.670064577156332	4.091962997795939	2.9118892028597427	2.918581953963889	3.269677147575312	nan	nan	nan	nan	nan	nan	nan	nan

2.589041095890411	2.3806054722500325	2.390622902327271	2.4876229498390585	2.540570061000502	2.5444478897920417	2.700761117552391	2.826397749663763	2.8229478571354374	4.919118237165657	2.978159797394287	2.983965571125038	3.3119866666605415	nan	nan	nan	nan	nan	nan	nan	nan

2.673972602739726	2.5154596297827423	2.522790955640728	2.4201797298472045	2.7350857791960013	2.7297710984455685	3.7375768540717855	2.970240742489599	2.9694175317435043	5.037200885069171	3.0481768968917073	3.0531318460959382	3.4300309095183144	nan	nan	nan	nan	nan	nan	nan	nan

2.756164383561644	2.724835067058481	2.719231200629051	3.18542966046429	2.937686949309339	2.9248163464771437	5.62831166198584	3.0777242580864352	3.0819796900660146	4.597482205886951	3.1069769696147036	3.111716507758006	3.5454103369543177	nan	nan	nan	nan	nan	nan	nan	nan

2.841095890410959	2.9578779262495787	2.9406143602667707	5.564624490477263	3.118577164741763	3.10763671264202	7.186772181659219	3.1405951602480267	3.150302268950785	4.104487044626437	3.1453505960777157	3.150780198215318	3.5954834500968658	nan	nan	nan	nan	nan	nan	nan	nan

2.926027397260274	3.1509900944746656	3.1349378141133037	8.403441817840624	3.2133222775796106	3.2171419347031684	6.380632467673212	3.158692806000807	3.1728841825437093	3.3914360478023022	3.1489281205490838	3.155823910777484	3.443487830801942	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	3.2500002086364868	3.250000005623852	7.709992459516036	3.21471727754229	3.2357264392290404	3.5890620857902125	3.147284975392778	3.1630474170191487	2.4607981318691525	3.1105571981037525	3.1193297465333343	3.0459890782330197	12.17	3.25	nan	nan	nan	nan	nan	nan

3.0876712328767124	3.233598453052122	3.259912440635669	3.119005082612707	3.162371199759716	3.192498972992421	1.056073172835774	3.1290925443175395	3.1441034068961162	1.713637235884962	nan	nan	nan	3.398	2.84	nan	nan	nan	nan	nan	nan

3.16986301369863	3.1611622411159983	3.1980470650213606	-0.07697441389286297	3.105844730234354	3.1300696179546668	0.49971342423153126	3.1248423531242153	3.1354812531491474	1.8490647922644823	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.254794520547945	3.0923932037324846	3.1193524769192686	0.16395710267843283	3.079852673243266	3.0903683948092575	1.3325341779480924	3.136069830260303	3.141290829178456	2.499087494627873	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.336986301369863	3.0635448256448425	3.0724635976964225	1.401326734826666	3.09617561339104	3.0962338795617272	2.364053863466224	3.1500284976275736	3.1512503351548853	3.094778827217233	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.421917808219178	3.0840245235940578	3.0802240802027265	2.3946226616530604	3.143839976014076	3.140892888343628	3.1984161602974335	3.1393226419253786	3.1390417956161434	3.4946909434265883	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.506849315068493	3.1424502201856583	3.13733996349351	3.327284138267371	3.1929047582335732	3.1927728507385247	3.6784600785239165	3.0732206731248537	3.074887473774275	3.640879322050432	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.589041095890411	3.2050003534293365	3.205000010855612	3.877498712519287	3.203881381864106	3.2062667907480433	3.825503790968242	nan	nan	nan	nan	nan	nan	4.55	3.205	nan	nan	nan	nan	nan	nan

3.673972602739726	3.230860514579199	3.23557100586255	3.823962763651911	3.134805307836681	3.1371907028886588	3.7909657265557417	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.756164383561644	3.176653572187496	3.1791746527877263	3.7750001861749363	2.9522067648482597	2.9556922592882	3.6028810016161312	nan	nan	nan	nan	nan	nan	4.55	3.0	nan	nan	nan	nan	nan	nan

3.841095890410959	3.0000003917995586	3.000000008176148	3.774998650391868	nan	nan	nan	nan	nan	nan	nan	nan	nan	4.55	3.0	nan	nan	nan	nan	nan	nan

3.926027397260274	2.6507977125980244	2.6592103159306384	3.2217616504243165	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/Silver_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Dec-21	21.685	21.695	21.689555425412482	21.689664409648095	21.689679690923317

Jan-22	21.69	21.7	21.69610404885716	21.69587631976203	21.696203669370686

Feb-22	21.705	21.72	21.711257014316555	21.711268243991363	21.710559347121567

Mar-22	21.725	21.73	21.72741015254082	21.727444726019566	21.72894025577212

May-22	21.75	21.76	21.75524822858752	21.75522550943655	21.754308272481328

Jul-22	21.785	21.795	21.789831825502553	21.789882729063244	21.790585000375874

Sep-22	21.825	21.835	21.830246935030505	21.830221532564757	21.829489822820836

Dec-22	21.9	21.92	21.910535036909465	21.910449136370996	21.91131169995017

Jan-23	21.885	22.125	21.941085545229697	21.94114410973924	22.003327621460954

Mar-23	21.985	22.025	22.00475043712091	22.004140276650467	22.006042656951056

May-23	21.91	22.925	22.07128768356133	22.070633832022533	22.416724755198462

Jul-23	22.075	23.09	22.142353224728303	22.143070686190004	22.582989992822736

Sep-23	22.025	23.4	22.217049641828922	22.220869658303375	22.71225316513549

Dec-23	22.105	22.51	22.335545903116437	22.34725602281093	22.307559580021653

Jul-24	22.225	22.98	22.639418155794008	22.68986055919826	22.60248467054541

Dec-24	22.34	23.23	22.867191651548545	22.968596381874665	22.784984807337995

Jul-25	21.965	27.58	23.18643133317319	23.40084110356561	24.772415984641018

Dec-25	21.98	27.885	23.403076246194136	23.73336157454344	24.93241542241864

Jul-26	22.0	28.28	23.676505700002313	24.22430087822063	25.13989711773365



==> data/Silver_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	21.689555425412482	21.689664409648095	21.689679690923317	21.698562667813583	21.698525260483024	21.69842273209464	21.72018266652624	21.720173966531206	21.721233077298727	21.771606538493256	21.77157833156209	21.760764328732954	21.695	21.685	nan	nan	nan	nan	nan	nan

0.08493150684931507	21.69610404885716	21.69587631976203	21.696203669370686	21.7116015182689	21.711538480566528	21.711945815542563	21.733942242965103	21.733916802442376	21.732892729863835	21.79037466988067	21.79032991109198	21.779587869225644	21.7	21.69	nan	nan	nan	nan	nan	nan

0.16986301369863013	21.711257014316555	21.711268243991363	21.710559347121567	21.727023668755105	21.7270551517352	21.729421117441944	21.749995066589452	21.750017347681812	21.749057488212788	21.811181317517793	21.81116087407635	21.80567236926619	21.72	21.705	nan	nan	nan	nan	nan	nan

0.2465753424657534	21.72741015254082	21.727444726019566	21.72894025577212	21.74133266526689	21.741352048534868	21.74354754543316	21.76584668304004	21.765877908607013	21.76918342443618	21.831229315070384	21.831191225103645	21.82774633174551	21.73	21.725	nan	nan	nan	nan	nan	nan

0.3315068493150685	21.741339846319182	21.741387038868943	21.74752232679979	21.756037465192115	21.756049208693213	21.75360945831344	21.782915207658558	21.782936582808883	21.785886868043423	21.854784243349787	21.85469139515723	21.851281056229197	nan	nan	nan	nan	nan	nan	nan	nan

0.4136986301369863	21.75524822858752	21.75522550943655	21.754308272481328	21.772217397103113	21.772230776369287	21.768053542545452	21.80178077680485	21.801762140041564	21.79211635303328	21.87912665262142	21.878964925857893	21.885761633709443	21.76	21.75	nan	nan	nan	nan	nan	nan

0.4986301369863014	21.771550628556472	21.77156253441603	21.75897448185361	21.790360700813185	21.790403768679155	21.7948193034392	21.82274940569542	21.82270179842341	21.80007956239978	21.905968359756184	21.905753029967936	21.942021663748434	nan	nan	nan	nan	nan	nan	nan	nan

0.5808219178082191	21.789831825502553	21.789882729063244	21.790585000375874	21.809500800750367	21.809531702858088	21.817813436363295	21.845887002879138	21.845823240796218	21.825521674793514	21.933477220697075	21.93324780780012	22.008479505045152	21.795	21.785	nan	nan	nan	nan	nan	nan

0.6657534246575343	21.809092871856116	21.80915826080777	21.83374214352084	21.831344156506596	21.83129350371384	21.81617916352111	21.87136996652882	21.871307495149242	21.861364181606763	21.963417394329948	21.963244593199928	22.075779655088585	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	21.830246935030505	21.830221532564757	21.829489822820836	21.85549403041153	21.855354751571447	21.805397626403884	21.897695637134383	21.89758708275768	21.887279894977095	21.994858872728745	21.994855484429184	22.141383533632485	21.835	21.825	nan	nan	nan	nan	nan	nan

0.8328767123287671	21.854657268392	21.85446613805451	21.785734900328094	21.882273205007905	21.882114778734348	21.833229913223736	21.9270481638525	21.926840464716275	21.917034553141274	22.026650876027247	22.026963549558385	22.213939424781632	nan	nan	nan	nan	nan	nan	nan	nan

0.9178082191780822	21.8816057798794	21.881406204545648	21.80162358026525	21.911395776551043	21.91132148658464	21.906549199692414	21.957754504280253	21.957447315859024	21.98095904610952	22.06070767680829	22.061540220804048	22.298030485152115	nan	nan	nan	nan	nan	nan	nan	nan

1.0	21.910535036909465	21.910449136370996	21.91131169995017	21.940366150598592	21.940288662068205	21.97007196653445	21.98964456081728	21.98926058696051	22.084743666752843	22.094694947609558	22.096244861583564	22.366608131515996	21.92	21.9	nan	nan	nan	nan	nan	nan

1.084931506849315	21.941085545229697	21.94114410973924	22.003327621460954	21.972818121782534	21.97256005483113	22.00270151839031	22.022519210081057	22.022121400776463	22.194469785521953	22.130791760903847	22.133343528651068	22.40026206105631	22.125	21.885	nan	nan	nan	nan	nan	nan

1.16986301369863	21.972596982412835	21.972378177025746	21.99830921515556	22.00567588575314	22.005127948367377	22.05787708959686	22.056990470105678	22.056705510555325	22.293748976197175	22.167816267886213	22.17167780009158	22.397715111544112	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	22.00475043712091	22.004140276650467	22.006042656951056	22.0378517012486	22.03716790478994	22.196922503923012	22.09043792513407	22.090537988247352	22.391344178179356	22.202705453727113	22.2081204974568	22.381654352733	22.025	21.985	nan	nan	nan	nan	nan	nan

1.3315068493150686	22.037505825790724	22.03671499572704	22.167036019476072	22.071674132574095	22.071138116546575	22.384130709058738	22.125709311086275	22.126539513718303	22.509221865429417	22.24151415553225	22.24902663796002	22.369247092223542	nan	nan	nan	nan	nan	nan	nan	nan

1.4136986301369863	22.07128768356133	22.070633832022533	22.416724755198462	22.10663175279455	22.106601195715406	22.521929388234433	22.161982265001626	22.163935958820623	22.60993228116685	22.279953226824528	22.289961391039203	22.359748346531596	22.925	21.91	nan	nan	nan	nan	nan	nan

1.4986301369863013	22.10624177000399	22.106082331374285	22.56754488429703	22.143024149019546	22.143908071704764	22.5857658524357	22.199171288572366	22.202644522684093	22.64693235330229	22.320525486329224	22.33363136859943	22.348178364181788	nan	nan	nan	nan	nan	nan	nan	nan

1.5808219178082192	22.142353224728303	22.143070686190004	22.582989992822736	22.179157150701585	22.18133872179034	22.632953335317808	22.237298998398003	22.242752252266847	22.602699027750436	22.360556298851215	22.377185610281018	22.34044314856236	23.09	22.075	nan	nan	nan	nan	nan	nan

1.6657534246575343	22.179290923970996	22.181351012378055	22.60617490702157	22.2173327772087	22.221270721925848	22.697935174099264	22.27683512331163	22.28477554142888	22.499986146858227	22.402657426892297	22.423498413732542	22.34209433711264	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	22.217049641828922	22.220869658303375	22.71225316513549	22.25593542965874	22.262026429168692	22.70877101351907	22.31620669142558	22.32699512215207	22.371858045688334	22.445455488714007	22.471113138974623	22.347878814413573	23.4	22.025	nan	nan	nan	nan	nan	nan

1.832876712328767	22.25564863242684	22.261578557559897	22.77583932081932	22.295440846094422	22.304165782743354	22.572444720183064	22.357318999978226	22.37151376220174	22.229272319017667	22.487502541861648	22.51844143057063	22.34783999831484	nan	nan	nan	nan	nan	nan	nan	nan

1.917808219178082	22.295117574628186	22.303646000696432	22.63598494435906	22.336337469414563	22.34828036093191	22.302037119617186	22.399220572843287	22.417371718117337	22.10681513788937	22.531548683401176	22.568622259273415	22.344460352053115	nan	nan	nan	nan	nan	nan	nan	nan

2.0	22.335545903116437	22.34725602281093	22.307559580021653	22.376477953192417	22.39196381513544	22.0349450778576	22.441879684086082	22.464618214514772	22.04942437506129	22.574687854916633	22.618387359940183	22.35446482926668	22.51	22.105	nan	nan	nan	nan	nan	nan

2.084931506849315	22.3770192564737	22.392499241216253	21.973339344946385	22.41987713357503	22.439601829346483	21.882328792564742	22.485168075133583	22.5130962579437	22.07530533663596	22.619717959292036	22.671014548822633	22.39490248513227	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	22.41965426873158	22.43918255146491	21.809383979690775	22.46350107857043	22.48799843879577	21.907254889900937	22.529862393149678	22.563745713204373	22.182467452534695	22.665122810000028	22.724806107938928	22.4680343081933	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	22.462943497142817	22.487096645172375	21.85955693609746	22.506570526600473	22.53648289216172	22.063746288599724	22.57329940777104	22.613664655614325	22.324160226957016	22.707193648377057	22.775332819514905	22.557795332874885	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	22.506462495556523	22.536118983293115	22.051151322034354	22.55045901669213	22.586590686540916	22.268281880707182	22.61768608374507	22.665369098939518	22.466407677612004	22.753269810108435	22.831515897772718	22.670920762690628	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	22.550302102229693	22.586221309023916	22.280124318423308	22.59478107045546	22.637846307734524	22.451697133372075	22.662438444931265	22.71822877280824	22.579522466062905	22.79804026756695	22.886939153880856	22.79493330564949	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	22.594617682772263	22.637444079889622	22.473175253740013	22.640028288941608	22.690846419066926	22.58457416531431	22.70749602574719	22.7721565053656	22.65950528347207	22.844432420088815	22.945276250188414	22.942145250041353	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	22.639418155794008	22.68986055919826	22.60248467054541	22.68418242180831	22.74329122424684	22.66237993324613	22.752805344709635	22.827216336539845	22.711025751579708	22.88939517256426	23.00273867293387	23.104629313046168	22.98	22.225	nan	nan	nan	nan	nan	nan

2.6684931506849314	22.684584169995023	22.743511962010402	22.674469058380915	22.730095819407072	22.798611237881953	22.70734779875373	22.798913004928096	22.884115846208978	22.750497176290402	22.935853825985507	23.063123321907533	23.28892484931182	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	22.73002369023015	22.798274815774686	22.71177960873093	22.775705166253932	22.854360109096135	22.735259820510684	22.843307130540076	22.939680566242576	22.795302843863226	22.982245805605885	23.12447454804162	23.482143062371264	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	22.775677271248394	22.85403608353473	22.735937690761514	22.82142826761096	22.91114144883285	22.759671569913287	22.88959850200126	22.998575591105002	22.876557546038917	23.027019986415826	23.184753110273814	23.672095718587524	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	22.821415467116772	22.910780228831033	22.75803956636458	22.867730190449116	22.969620454536006	22.793646553827074	22.935889634224214	23.058445839612133	23.013914490643593	23.073096267106223	23.247956254084038	23.86844830191213	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	22.867191651548545	22.968596381874665	22.784984807337995	22.91166022776273	23.02594902846842	22.856013011919686	22.98212121220154	23.119347202400355	23.226338183459912	23.117448571917258	23.30998416130759	24.05521857679467	23.23	22.34	nan	nan	nan	nan	nan	nan

3.0876712328767124	22.913089429348737	23.02758668110538	22.836766675279854	22.959283630489118	23.087952714316536	22.99604098830067	23.02824892021758	23.181170219323374	23.504756690448534	23.16296205803784	23.374936821506857	24.237603094787815	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	22.959310963958217	23.08763348606345	22.955959825414944	23.006346587340044	23.150265338791954	23.241607189375273	23.075064384408506	23.245097772341424	23.83627673790818	23.208091488536848	23.44069773880679	24.399355382818833	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	23.00545314333483	23.148607082724034	23.191517641992462	23.05105043610907	23.210714981246817	23.588612807792742	23.118919176186928	23.306255584485253	24.157784799055808	23.248453630222237	23.5007876230065	24.51991866115712	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	23.05116972796847	23.210435265942074	23.559970594700488	23.096456349619352	23.273363356143324	24.007882110155208	23.163690533757084	23.3699132659499	24.463286688007454	23.292612798989275	23.568051087794778	24.624326230000754	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	23.096532285148406	23.273093571999993	24.013426244327473	23.14154138374648	23.336837843927327	24.411554888119362	23.20806583532168	23.434376824841728	24.709049496692597	23.334787900214415	23.633829845070405	24.702711412913285	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	23.141664504556882	23.336570223292686	24.450064686965263	23.186787916264777	23.40179618772369	24.72695679031888	23.25203643786404	23.49957938819894	24.879569569072945	23.377735760666717	23.702482326711696	24.767376328154487	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	23.18643133317319	23.40084110356561	24.772415984641018	23.230193911545495	23.465413720215103	24.913741216100433	23.29547878600234	23.56554418561126	24.958500916447655	23.418659065420535	23.769553802138397	24.816452548285937	27.58	21.965	nan	nan	nan	nan	nan	nan

3.6684931506849314	23.230812317138202	23.465873172944026	24.949457696016363	23.27459028689688	23.531915805756128	25.00654410526584	23.33894967248919	23.633108575384128	24.953253397649434	23.460281819863553	23.839491481629647	24.847663274658185	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	23.274776223417742	23.53166398959969	25.022870259362026	23.31800197618417	23.598437129338752	25.033859411329807	23.380135064158694	23.698543949459044	24.88805474196729	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	23.318188318086982	23.598202131622852	25.047831010551253	23.360763660459188	23.665674651007418	25.003260616794886	23.422243428316158	23.767277578990456	24.78625060464238	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	23.361035175651025	23.66545310005091	25.03041124410209	23.403309058081494	23.734301345012135	24.899962690033025	23.463610330823613	23.83658871646309	24.696268278021602	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	23.403076246194136	23.73336157454344	24.93241542241864	23.442958519777374	23.799763067580667	24.74063002072297	23.504125739089197	23.906500116534964	24.654566640857357	nan	nan	nan	27.885	21.98	nan	nan	nan	nan	nan	nan

4.087671232876712	23.444452078772535	23.80186844931427	24.74126942145154	23.485089413236615	23.871138349817556	24.564418147775367	23.543881006928533	23.976944793525096	24.672049787281757	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.1726027397260275	23.48546031092846	23.87094804795254	24.52758827518186	23.525944230736815	23.94232397683936	24.48570776223451	23.583624997304906	24.0492950990284	24.74032303913118	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.249315068493151	23.525391743333866	23.94058013587634	24.420832565473972	23.56396323624206	24.01091679485981	24.570374204032294	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.3342465753424655	23.56430012620766	24.01074347946219	24.513656986802886	23.602026539151314	24.081588529060028	24.77849866151884	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.416438356164384	23.6022087066029	24.08142117842163	24.774803472167466	23.639424869310993	24.152778032450392	24.986635643955125	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.501369863013698	23.639564712394993	24.152606507650876	25.04715869856456	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

4.583561643835616	23.676505700002313	24.22430087822063	25.13989711773365	nan	nan	nan	nan	nan	nan	nan	nan	nan	28.28	22.0	nan	nan	nan	nan	nan	nan



==> data/Soybean_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Jan-22	1263.75	1264.0	1263.9999927636677	1263.9999935723833	1263.869426099517

Mar-22	1267.75	1268.0	1267.752194919302	1267.750193571507	1267.884378282637

May-22	1275.75	1276.0	1275.9866274512046	1275.9953863414378	1275.8652751995921

Jul-22	1282.5	1282.75	1282.749995701721	1282.7499955285666	1282.664877978839

Aug-22	1276.0	1276.5	1276.000000888537	1276.0000009104692	1276.1675471734175

Sep-22	1255.0	1256.0	1255.9999987465826	1255.999998696369	1255.560221557013

Nov-22	1242.25	1242.75	1242.2500136989074	1242.250013573197	1242.4925043893163

Jan-23	1242.25	1243.25	1242.2500055072799	1242.2500060409807	1242.7510471435887

Mar-23	1224.75	1225.75	1225.7499918410724	1225.7499911122088	1225.2518494850353

May-23	1218.5	1220.75	1218.9808250057463	1219.1546923378173	1219.6284082810816

Jul-23	1217.5	1222.5	1217.5000194465958	1217.5000182934377	1219.986036537182

Sep-23	1182.25	1211.0	1201.631008057896	1202.2082099542636	1196.6297468540401

Nov-23	1183.75	1185.0	1184.9999918416506	1184.99999196857	1184.3681233128398

Jul-24	1154.75	1184.5	1164.257020541361	1162.73342728547	1169.6029630093863

Nov-24	1132.25	1146.0	1145.9625532897371	1145.984615091481	1139.1111401080773

Nov-25	1041.25	1152.5	1099.38600284114	1097.7619892369323	1096.864888292919



==> data/Soybean_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	1267.2171665155126	1270.7189210651513	1255.4311887009012	1265.3930511539927	1266.4101144573517	1261.6126411937066	1268.5903259382956	1269.130777120937	1266.8917605989836	1266.1610489068134	1266.4077867564433	1264.852120516701	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	1263.9999927636677	1263.9999935723833	1263.869426099517	1265.577338715298	1265.3875527650964	1265.902073160749	1270.8607494508635	1270.7869091330288	1270.8251161852168	1264.1608596621732	1264.1193239300137	1264.1009014269962	1264.0	1263.75	nan	nan	nan	nan	nan	nan

0.16986301369863013	1264.9158095073128	1264.3079981213598	1265.9578088793082	1268.0912576643582	1267.9736865804762	1268.81076223612	1274.0720759209169	1273.9982354349163	1274.0442267280841	1262.3136004705348	1262.272064715018	1262.3072856800538	nan	nan	nan	nan	nan	nan	nan	nan

0.2465753424657534	1267.752194919302	1267.750193571507	1267.884378282637	1271.7180947490267	1271.7922949440097	1272.056116538928	1275.7902342555753	1275.8100907312303	1275.6325019105352	1260.003826987642	1260.0047002855513	1259.8483857586864	1268.0	1267.75	nan	nan	nan	nan	nan	nan

0.3315068493150685	1271.4053741141586	1271.6259385849198	1272.4307821210764	1276.0861007277967	1276.1269319145003	1275.6940598357892	1273.9075684312838	1273.9278724301676	1273.6544878223342	1256.436516589217	1256.4375598027068	1256.2275408471094	nan	nan	nan	nan	nan	nan	nan	nan

0.4136986301369863	1275.9866274512046	1275.9953863414378	1275.8652751995921	1279.8578674951966	1279.8263316093205	1279.1070347692232	1269.3121117947678	1269.2684635841304	1268.3357171689604	1252.244017812489	1252.2348114054862	1251.9076162206215	1276.0	1275.75	nan	nan	nan	nan	nan	nan

0.4986301369863014	1280.8696163939132	1280.7638556695783	1278.7804150079057	1279.8623737621238	1279.8278865184507	1279.2088872821428	1263.7450466132086	1263.6996761207176	1262.8236260086383	1247.4024291116418	1247.407245613398	1247.1313343727481	nan	nan	nan	nan	nan	nan	nan	nan

0.5808219178082191	1282.749995701721	1282.7499955285666	1282.664877978839	1271.7527158336463	1271.7527157663171	1271.637085069895	1257.570207206994	1257.560449355309	1257.4863206050502	1242.328813501629	1242.3525275855554	1242.4794023917611	1282.75	1282.5	nan	nan	nan	nan	nan	nan

0.6657534246575343	1276.000000888537	1276.0000009104692	1276.1675471734175	1258.7663560943392	1258.71059555894	1257.5643995686974	1250.7468392938003	1250.737081561205	1250.7617078012854	1236.7870346963994	1236.8107486970925	1237.155993940552	1276.5	1276.0	nan	nan	nan	nan	nan	nan

0.7506849315068493	1255.9999987465826	1255.999998696369	1255.560221557013	1247.4506059791404	1247.3942326416907	1246.2583069189418	1243.9557665605719	1243.9373420424304	1243.8026544220004	1231.2959868452888	1231.3269349567831	1231.4778790418081	1256.0	1255.0	nan	nan	nan	nan	nan	nan

0.8328767123287671	1244.2098313140991	1244.0443484615118	1240.900779072059	1243.3876985803415	1243.3681829443008	1243.3355561402057	1238.869469956809	1238.8511465564136	1238.704841415977	1226.8273026790953	1226.9056920464732	1226.6342783812893	nan	nan	nan	nan	nan	nan	nan	nan

0.9178082191780822	1242.2500136989074	1242.250013573197	1242.4925043893163	1242.727322493261	1242.7635675634697	1243.9590160338732	1234.8930272448686	1234.9188335001245	1235.2072263062885	1222.3831867729277	1222.521565253186	1222.226116330161	1242.75	1242.25	nan	nan	nan	nan	nan	nan

1.0	1243.6665512157138	1243.7741168184805	1246.586189741471	1240.4220955929081	1240.4420415476227	1241.3197168973154	1230.9700170084182	1231.0252962571371	1231.3528213542431	1217.6777055243863	1217.8160840254086	1217.4487699403135	nan	nan	nan	nan	nan	nan	nan	nan

1.084931506849315	1242.2500055072799	1242.2500060409807	1242.7510471435887	1234.2508362527537	1234.2337315821292	1233.9712219200987	1226.834800011092	1226.8925408140935	1227.2237507274228	1212.458838453475	1212.5571506299552	1211.57481375768	1243.25	1242.25	nan	nan	nan	nan	nan	nan

1.16986301369863	1234.8062623196042	1234.7512832372406	1233.904292047198	1226.7946546285525	1226.809670198689	1226.1604324305827	1222.5958521222456	1222.6535926363374	1223.3247710103035	1207.2805294398195	1207.3636164154066	1205.2259192592896	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	1225.7499918410724	1225.7499911122088	1225.2518494850353	1221.7234183931564	1221.8132628207925	1221.6025974534114	1218.842616581885	1218.922132334489	1219.3540510862924	1203.0433641565985	1203.1379008773004	1199.3918463629107	1225.75	1224.75	nan	nan	nan	nan	nan	nan

1.3315068493150686	1220.3966389973004	1220.4924997520702	1219.871699165474	1219.5002586731848	1219.6320224720803	1220.5504275698313	1214.8509395941558	1215.0255132442373	1214.6296747074475	1199.0409960191957	1199.1543127573177	1193.3192683357026	nan	nan	nan	nan	nan	nan	nan	nan

1.4136986301369863	1218.9808250057463	1219.1546923378173	1219.6284082810816	1218.5339670889705	1218.6330393423236	1220.581576810251	1210.0773110912908	1210.3264263798392	1209.456654886253	1195.365058171223	1195.477174331845	1187.8082737138436	1220.75	1218.5	nan	nan	nan	nan	nan	nan

1.4986301369863013	1219.1406264720893	1219.2647863308287	1222.1819092392302	1215.9618147706137	1216.0310018481857	1217.1055047191733	1204.4580296222343	1204.6790532812852	1203.620696949411	1191.3861353624436	1191.4507819266146	1182.6019076499979	nan	nan	nan	nan	nan	nan	nan	nan

1.5808219178082192	1217.5000194465958	1217.5000182934377	1219.986036537182	1210.2521565920724	1210.469074768871	1208.7732778544373	1198.317267573428	1198.4554896336017	1196.1810224994	1187.215146824135	1187.1828340872435	1178.072338806207	1222.5	1217.5	nan	nan	nan	nan	nan	nan

1.6657534246575343	1211.3473407061072	1211.432516548763	1209.3123233656256	1201.6206550936113	1202.019813417355	1198.331732962255	1192.2149131054766	1192.3229332850342	1187.4221574824767	1182.7054939113964	1182.5441337559676	1173.8049200101368	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	1201.631008057896	1202.2082099542636	1196.6297468540401	1192.8278292524442	1193.2023580268362	1189.987704478882	1187.0704935727922	1187.1802163271755	1179.2102767524593	1178.3270955446271	1178.050947544268	1169.76174607907	1211.0	1182.25	nan	nan	nan	nan	nan	nan

1.832876712328767	1191.8839504834202	1192.4247910566805	1188.9982258894152	1186.3823785547834	1186.4419044983322	1183.5887671443627	1183.2310524442355	1183.283112270398	1172.0088619639578	1174.458809382459	1174.1124545874575	1165.9711027415785	nan	nan	nan	nan	nan	nan	nan	nan

1.917808219178082	1184.9999918416506	1184.99999196857	1184.3681233128398	1182.809171117342	1182.6260531527137	1176.5125820026983	1180.4911321421437	1180.4647436899165	1165.9219982428363	1170.8935583134262	1170.5213978934958	1162.155036107032	1185.0	1183.75	nan	nan	nan	nan	nan	nan

2.0	1182.218600219501	1181.8544171623346	1177.4250927523967	1181.3131578931404	1181.1580746275145	1168.4328490260368	1178.3142411026529	1178.2225105719438	1161.5831183505848	1167.6937682681876	1167.3234161822593	1158.445447319756	nan	nan	nan	nan	nan	nan	nan	nan

2.084931506849315	1181.2795929271422	1181.1003289987157	1167.9979345012503	1180.045096376429	1180.0896080399593	1160.3017050782737	1175.9910247479265	1175.786303205211	1159.7646585889129	1164.3226548974908	1163.9514624150038	1154.40681276262	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	1180.3811510596497	1180.475436555561	1159.2853591898722	1178.1215811897187	1178.2554051279462	1155.0960681771994	1173.0915756052934	1172.6578748914164	1160.0380425655733	1160.706549265854	1160.3121940437131	1150.113859414937	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	1178.4962260897998	1178.7179507278984	1153.556250841221	1175.3479212338011	1175.318854821325	1154.8078412694313	1169.678734451551	1169.0209099437836	1160.4159168260435	1157.1450435634824	1156.7066132670016	1146.083039701061	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	1175.5501972520346	1175.631410961301	1152.6375647787936	1171.9369531194238	1171.4829983704626	1159.227612099552	1165.6865663206825	1164.941796904517	1159.933343519199	1153.0863880206798	1152.5862066780053	1141.5944926351367	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	1172.003865392415	1171.6172852309041	1158.1596992692262	1168.1709179683558	1167.1820300948114	1164.8725827281132	1161.400305939369	1160.686131942689	1158.429019211834	1149.0802426089933	1148.5207608912622	1137.0008050969495	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	1168.2545663047224	1167.1958226905015	1166.9211693449809	1164.009547669301	1162.7229650662423	1166.0239923826557	1157.0732954337223	1156.4243217925746	1155.3077762889277	1144.9251149444199	1144.3158958266556	1131.527161499333	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	1164.257020541361	1162.73342728547	1169.6029630093863	1159.504118508884	1158.4716954545056	1160.6314039451545	1152.7811151541248	1152.245261198603	1149.107204390961	1140.9135052903666	1140.2757465758334	1125.2953505289354	1184.5	1154.75	nan	nan	nan	nan	nan	nan

2.6684931506849314	1159.6539922468326	1158.3839309525702	1161.5767859859327	1154.6296939103825	1154.1902337905663	1151.985455695555	1148.45614277793	1148.1007053791377	1140.297547820286	1136.7761801957572	1136.1346584612108	1118.46696296789	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	1154.4379168794437	1154.1585958811759	1150.3838981366446	1150.0608206461043	1150.0564626587566	1144.473799578785	1144.4036119424622	1144.1882122254112	1131.5126010767692	1132.636893080537	1132.0181961758394	1112.309512675443	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	1149.7909862490344	1150.0271539602309	1143.9440198170257	1146.0581117993659	1146.0188269427003	1137.5830048367673	1140.4169779717763	1140.1627285931063	1123.1548788341288	1128.634198533575	1128.048560323574	1107.4918434423482	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	1145.9625532897371	1145.984615091481	1139.1111401080773	1142.2825916454776	1142.011176967709	1128.6096399450169	1136.5559793339153	1136.153753855558	1115.2174272122052	1124.5431122878424	1123.9534308730988	1103.409018160237	1146.0	1132.25	nan	nan	nan	nan	nan	nan

3.0027397260273974	1142.4177133267574	1142.0436081682856	1129.7431492713704	1138.6835453643355	1138.2547590094728	1118.407389258064	1132.7101862106708	1132.1409400477369	1107.615883991114	1120.7149026619302	1119.9899273782046	1099.936723490498	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	1138.5862167600753	1138.1334830667079	1117.3133885253794	1134.6504856146848	1134.176494724632	1108.406127809209	1128.849194710634	1128.1078422079352	1101.0888250559367	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	1134.657044646371	1134.194231520277	1107.0682986259474	1130.6363351466825	1130.098889514908	1101.3737915782872	1124.902627073548	1123.970279273926	1096.274545217388	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	1130.70883018261	1130.2034860510062	1100.7072289359846	1126.8666826907813	1126.160030193865	1097.05897666475	1121.0620228957082	1120.0466043009887	1093.419518106747	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	1126.8087614098476	1126.1684872225953	1096.7476997308502	1123.1116542560785	1122.1058781804327	1093.85193222303	1116.91580586826	1116.000589694859	1091.9143984079	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	1123.0805880514695	1122.1083901153715	1093.7119601359989	1119.355887741929	1118.041515019063	1091.341578629127	1112.726107204477	1111.952026200136	1091.7931375167252	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	1119.4466488470725	1118.0406734721669	1091.100802538475	1115.2573631006353	1113.9331784081128	1089.7800595487442	1108.7851671107237	1107.905313685008	1092.2995256155684	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	1115.543354104831	1113.9754543229767	1089.204206242241	1110.78730365857	1109.9616630406501	1089.9979247429346	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	1110.9172245998873	1109.915907269971	1089.0777744780892	1106.096326667025	1105.8625373812092	1092.2446964043233	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	1105.738466558072	1105.8613596786145	1091.7689224673247	1102.241848087956	1101.811208690221	1094.8466781226875	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	1101.6217449686337	1101.8103072046358	1095.8720447212015	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	1099.38600284114	1097.7619892369323	1096.864888292919	nan	nan	nan	nan	nan	nan	nan	nan	nan	1152.5	1041.25	nan	nan	nan	nan	nan	nan



==> data/Sugar_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Mar-22	19.38	19.39	19.380116837078237	19.38576249069011	19.384956815951533

May-22	19.01	19.03	19.02999700619306	19.029900409135994	19.02003856759579

Jul-22	18.72	18.74	18.72000084965101	18.72000193309218	18.730042331963812

Oct-22	18.57	18.6	18.599999521581335	18.5999993585679	18.584978889705777

Mar-23	18.5	18.53	18.50000016476758	18.50000021031166	18.514603311099307

May-23	17.54	17.58	17.579999892693063	17.5799998509798	17.560269704404064

Jul-23	16.92	16.96	16.920000225686568	16.920000274195093	16.939951404929083

Oct-23	16.55	16.57	16.5699994186492	16.569999418232143	16.560098316256234

Mar-24	16.48	16.51	16.480000480242595	16.480000498268982	16.49483989314675

May-24	15.96	15.99	15.98999934877588	15.98999935628018	15.975081904460255

Jul-24	15.62	15.65	15.620012298262823	15.620026173513759	15.635042493791

Oct-24	15.59	15.63	15.590006540885078	15.590005875291908	15.609926673465626



==> data/Sugar_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	19.49793681050791	19.98997028666477	19.65350889169982	19.512936820741135	19.791443896720587	19.591944445235786	19.358279102850073	19.495396145512764	19.396426678665954	19.017728350632876	19.08610431600912	19.03299489301128	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	19.54017902376321	19.783028797992834	19.599561805753165	19.472354385448693	19.58332787810709	19.499443174700264	19.252385570519117	19.306826168571845	19.262081669859324	18.964208200359394	18.992183442715092	18.949823514349085	nan	nan	nan	nan	nan	nan	nan	nan

0.16986301369863013	19.499382964439192	19.580963538588108	19.51535030179208	19.360621333307005	19.38508105815417	19.36722773371564	19.11191306556067	19.124760793920352	19.113158445066674	18.912011801722755	18.920510255548862	18.878850943653017	nan	nan	nan	nan	nan	nan	nan	nan

0.2465753424657534	19.380116837078237	19.38576249069011	19.384956815951533	19.206983509260986	19.20578421498337	19.205159298325906	18.968215962630826	18.967230005552892	18.97468744516571	18.859087845526528	18.86181920056761	18.820188260015843	19.39	19.38	nan	nan	nan	nan	nan	nan

0.3315068493150685	19.210965123686687	19.20155326279536	19.210659951867207	19.03483399531404	19.033362939361158	19.027328533203445	18.83154228924836	18.828266898214395	18.845154736585418	18.78433821034398	18.786590075384783	18.746267825357158	nan	nan	nan	nan	nan	nan	nan	nan

0.4136986301369863	19.02999700619306	19.029900409135994	19.02003856759579	18.87131485002346	18.872929233955023	18.867374024525823	18.730669947776473	18.728946872853143	18.741727520760843	18.688965814016782	18.691870473203927	18.652087915944364	19.03	19.01	nan	nan	nan	nan	nan	nan

0.4986301369863014	18.863701089033075	18.868750563826293	18.85153007900093	18.729448416000665	18.72867579612241	18.744215592005514	18.679038531487905	18.679049053879805	18.67154907339843	18.56581537424007	18.56872823401806	18.52810754674178	nan	nan	nan	nan	nan	nan	nan	nan

0.5808219178082191	18.72000084965101	18.72000193309218	18.730042331963812	18.63046027563992	18.625400161862707	18.664961089930635	18.680729374278364	18.682670761301654	18.642656524417824	18.428683572109065	18.43119451448554	18.390027621179946	18.74	18.72	nan	nan	nan	nan	nan	nan

0.6657534246575343	18.60897404070605	18.60179343234243	18.654536122696808	18.590025045529487	18.584964511751263	18.616081016995864	18.715369797621328	18.719589888998655	18.64836367324068	18.275806806786058	18.278317661264147	18.237992501349602	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	18.56013745859346	18.5520386187632	18.608482939304643	18.628074692200283	18.628876962821348	18.598084021619847	18.748150975100064	18.75466125516821	18.663128314891118	18.11665863187248	18.11982539888607	18.07988701788691	nan	nan	nan	nan	nan	nan	nan	nan

0.8328767123287671	18.599999521581335	18.5999993585679	18.584978889705777	18.73099847291681	18.739941360740605	18.62035195890501	18.736874768368693	18.74468425902314	18.64683757945182	17.95742398034775	17.96131827028687	17.920103553358047	18.6	18.57	nan	nan	nan	nan	nan	nan

0.9178082191780822	18.725022935446688	18.7355554979414	18.60122707357959	18.84071454971317	18.854215266246044	18.680646329485494	18.646570451520745	18.654179547593678	18.560962571821545	17.78501301270146	17.788907316450135	17.748127395065065	nan	nan	nan	nan	nan	nan	nan	nan

1.0	18.86778020244918	18.88412774626738	18.67423298164498	18.869561438920954	18.881843150763366	18.72889532253207	18.45197011173263	18.457801255805425	18.383877879828777	17.608292572796586	17.611153270900815	17.57705182995743	nan	nan	nan	nan	nan	nan	nan	nan

1.084931506849315	18.92560852368666	18.93913482006791	18.763917021751084	18.742881648163955	18.749532555045285	18.673911769344116	18.172460215207682	18.175550153081314	18.133211498551397	17.4171457123493	17.418257907074562	17.396832225249383	nan	nan	nan	nan	nan	nan	nan	nan

1.16986301369863	18.809481392595522	18.815883714725317	18.75064031866458	18.445882170243184	18.447401051908084	18.437244530191386	17.828958241517057	17.829731529202544	17.82081959732774	17.223864262447044	17.223467253693137	17.213930687280186	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	18.50000016476758	18.50000021031166	18.514603311099307	18.043456856874496	18.042977662911788	18.046360816314685	17.495462359458394	17.49534012721723	17.506155089855604	17.05438226544637	17.053319375900696	17.048753615660164	18.53	18.5	nan	nan	nan	nan	nan	nan

1.3315068493150686	18.050600968372454	18.049131436261636	18.064804387344886	17.608307149646528	17.607875250040024	17.59845298897618	17.182232486250417	17.182232970013644	17.19734075145057	16.883289395992065	16.88222650411566	16.87768075785544	nan	nan	nan	nan	nan	nan	nan	nan

1.4136986301369863	17.579999892693063	17.5799998509798	17.560269704404064	17.232151397423305	17.23220340397653	17.224495477492255	16.937502706036835	16.937742784727412	16.948544965755715	16.73580074329783	16.73494488385666	16.72949268718477	17.58	17.54	nan	nan	nan	nan	nan	nan

1.4986301369863013	17.19526416310585	17.19542364284731	17.171557651331995	16.94746786204229	16.94770259152267	16.96594936339652	16.769225293636147	16.769131777717	16.77463466560451	16.6011285660808	16.600272710808333	16.595228146752373	nan	nan	nan	nan	nan	nan	nan	nan

1.5808219178082192	16.920000225686568	16.920000274195093	16.939951404929083	16.760789069195567	16.76121723650928	16.800588429550242	16.674146119863615	16.673312817252704	16.67245913575121	16.484019013331952	16.48304900746497	16.47864166355	16.96	16.92	nan	nan	nan	nan	nan	nan

1.6657534246575343	16.735132626401022	16.73567485918125	16.792971559345748	16.642854014650368	16.64328216547829	16.672594454019173	16.62863594607926	16.627087721806166	16.616936705113844	16.373910746255078	16.372941911505627	16.36811659184158	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	16.622782531709223	16.623535220806254	16.66445078753675	16.58902401568708	16.5885986472761	16.581217608496107	16.60845513743421	16.606441253690576	16.58632575163841	16.274060285294215	16.27334961875729	16.2684747881505	nan	nan	nan	nan	nan	nan	nan	nan

1.832876712328767	16.5699994186492	16.569999418232143	16.560098316256234	16.58750317053166	16.585408397996126	16.544329841952184	16.584346305733714	16.58222003821768	16.55802076426031	16.186603559593905	16.186253515679333	16.183670425896704	16.57	16.55	nan	nan	nan	nan	nan	nan

1.917808219178082	16.574924249937407	16.572881277091366	16.519807698103328	16.614417877508153	16.610893278134043	16.561278956208522	16.531882275473777	16.52991843462469	16.50803324071744	16.103598698362518	16.10324859810789	16.103191406971813	nan	nan	nan	nan	nan	nan	nan	nan

2.0	16.61718007137631	16.612940397990517	16.552292474598634	16.627886259181338	16.624283860105052	16.591433894780707	16.433031838525448	16.431413643899663	16.415821627900232	16.02639701023711	16.025207778336895	16.021868124423943	nan	nan	nan	nan	nan	nan	nan	nan

2.084931506849315	16.64987532322459	16.645631965738218	16.61039891340408	16.58115475011381	16.578996641518597	16.571862136264134	16.291802597937306	16.29069438658067	16.282694329016905	15.945693461894285	15.942703267108817	15.923981260993115	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	16.61582525354738	16.613589241171347	16.613001772308973	16.447512548949742	16.447144150148468	16.45360428710434	16.116386368410847	16.116003290102878	16.116562191610278	15.862227625068996	15.857130901518586	15.808846519147322	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	16.480000480242595	16.480000498268982	16.49483989314675	16.240295400702774	16.240639843087813	16.24211819000759	15.943300159807922	15.943878545073279	15.954078726439633	15.783718809059042	15.777513802563481	15.691980616836883	16.51	16.48	nan	nan	nan	nan	nan	nan

2.334246575342466	16.251239405502748	16.25229566910182	16.256909925162702	16.002450445760793	16.002392131642747	15.99352652176967	15.788860813454097	15.790286993140985	15.809320087533095	15.702552892964968	15.69733550746333	15.565601337679125	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	15.98999934877588	15.98999935628018	15.975081904460255	15.79245858310106	15.792061144406105	15.786847098192174	15.67997037752421	15.681216477205403	15.702750027940816	15.631553248583906	15.630152060622322	15.455098366487656	15.99	15.96	nan	nan	nan	nan	nan	nan

2.5013698630136987	15.76652761956992	15.765294462058325	15.749202556263036	15.646304918913067	15.64711724705875	15.666039262871672	15.61976218194877	15.619001912774126	15.627914620947653	15.566698273345638	15.571920664780224	15.357694349466964	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	15.620012298262823	15.620026173513759	15.635042493791	15.577592807585514	15.58048734527511	15.627115897146918	15.603346381677817	15.598494659805135	15.569167248056544	15.508638018367659	15.521387318073653	15.275526422361812	15.65	15.62	nan	nan	nan	nan	nan	nan

2.6684931506849314	15.556252990540552	15.559843273829959	15.616555425444574	15.567482171947361	15.570371810004701	15.618652957689456	15.610831476763469	15.60107234324499	15.504475582254617	15.44780903131019	15.466765428696354	15.19391907413868	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	15.555810478165423	15.560962763255157	15.629837568040456	15.592927766556294	15.590577618772091	15.58937102691458	15.621492463546375	15.608391633382253	15.42553833967166	15.381003682866357	15.400944697753626	15.10771688522154	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	15.590006540885078	15.590005875291908	15.609926673465626	15.629099955770123	15.616501974335161	15.51121859896617	15.615770753132496	15.603873299336906	15.320543473814972	15.308256813945144	15.31993585718608	15.017443957221944	15.63	15.59	nan	nan	nan	nan	nan	nan

2.9205479452054797	15.633063654807422	15.620783275885211	15.527663651019296	15.654180781579582	15.631772876485282	15.390298206819779	15.58233362579377	15.578241272493665	15.203341981364009	15.2257014150503	15.214559878637848	14.920107143959234	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	15.664357532877135	15.638854878329983	15.39659595796369	15.650374546058568	15.626403581488082	15.259885289237147	15.513342804805134	15.524580728610534	15.0859893512199	15.141960267189797	15.090011668676418	14.827305299190197	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	15.664439959416372	15.635325971995487	15.251066154837629	15.602145345991811	15.59096398711646	15.12563112366041	15.412359903179434	15.443001954103531	14.977018621655567	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	15.619320960149011	15.602739856208494	15.118291090517939	15.508064655767988	15.522905232412441	15.010083860668152	15.282084556374262	15.330232432691108	14.878215220584359	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	15.524337274618812	15.535965733380113	15.00682579983768	15.379290014448515	15.42497141601293	14.915873759681293	15.14443591491482	15.196880049118946	14.795077302311373	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	15.387410398866518	15.434897065869535	14.91245710899984	15.224660014683675	15.296665877497336	14.830039224068361	15.002423278797066	15.03754998575739	14.716000722140357	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	15.226384317744662	15.304371631042585	14.828228155668253	15.063473373265115	15.143842441656343	14.750646644851125	14.874883859916782	14.85680807272534	14.641490265859977	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	15.060127850671144	15.150472077128379	14.74949277648366	14.909581815381127	14.968788682224961	14.674280844941448	14.772607142348313	14.657817303058877	14.570034821215305	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	14.90380003129586	14.976897476006833	14.674181780841222	14.782602159604874	14.781250571101573	14.603201769146358	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	14.769673887895413	14.784857248213974	14.601594168839537	14.686294346568449	14.569773703794333	14.53233388686883	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	14.670723572957302	14.57535520301666	14.53151694404538	14.634127253128327	14.343428655989872	14.464643236788874	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	14.61798329583292	14.349288708514374	14.463864194727266	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	14.614213022504607	14.105446721354431	14.398574539662693	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/TTF_200114_band.dat <==
T	Fstag1	1sigma_lb1	1sigma_ub1	1.5sigma_lb1	1.5sigma_ub1	Fstag3	1sigma_lb3	1sigma_ub3	1.5sigma_lb3	1.5sigma_ub3	Fstag6	1sigma_lb6	1sigma_ub6	1.5sigma_lb6	1.5sigma_ub6	Fstag12	1sigma_lb12	1sigma_ub12	1.5sigma_lb12	1.5sigma_ub12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12
																												
0.084931507	11.85000681	11.85449765	11.88232855	11.85171915	11.89030421	11.80808324	11.7969001	11.81868503	11.79066022	11.82302004	11.63612573	11.63351192	11.6508267	11.62930528	11.65488605	13.18063751	13.18746654	13.22567383	13.18263182	13.23721482	11.9	11.85	nan	nan	nan	nan	nan	nan
																												
0.164383562	11.81999989	11.78304631	11.81460591	11.77290989	11.81800784	11.72210333	11.70811756	11.73489906	11.7012818	11.74034281	11.63008312	11.61678561	11.63958497	11.6122414	11.64534118	13.63580931	13.63907149	13.67105837	13.63425223	13.68029053	11.82	11.76	nan	nan	nan	nan	nan	nan
																												
0.249315068	11.75524325	11.73610169	11.78323646	11.72309923	11.79317479	11.58586317	11.58861213	11.61580687	11.58226857	11.62132737	11.77438764	11.75940664	11.78744079	11.75434025	11.79269382	14.11483772	14.1071708	14.12540008	14.10344023	14.13090687	11.85	11.61	11.625	11.535	11.8	11.75	nan	nan
																												
0.331506849	11.59213587	11.58714083	11.62914358	11.57642772	11.64208872	11.46790643	11.46426216	11.49648457	11.45666292	11.50498233	12.15619914	12.14271431	12.17888116	12.13489812	12.18601211	14.53430987	14.48731357	14.53204867	14.47455377	14.54239775	11.8	11.4	nan	nan	nan	nan	nan	nan
																												
0.416438356	11.41000129	11.41702404	11.45782324	11.41266655	11.47048196	11.53806291	11.51375573	11.55660206	11.50290921	11.56699637	12.79441929	12.7877683	12.84038039	12.77945861	12.85599607	14.91844406	14.82508308	14.91037851	14.79793178	14.93202193	11.665	11.41	nan	nan	nan	nan	nan	nan
																												
0.498630137	11.39971421	11.3638957	11.42378908	11.3452079	11.43884659	11.96086292	11.92123208	11.96497847	11.90897549	11.97219239	13.68043191	13.6818471	13.74925181	13.67434354	13.77426703	15.25077103	15.12816002	15.24415473	15.08895476	15.27406573	nan	nan	12	11.873	nan	nan	nan	nan
																												
0.583561644	11.80034221	11.74099797	11.80053088	11.72332218	11.8168563	12.84449185	12.80516083	12.87518971	12.79173254	12.8979002	14.70836112	14.7180648	14.79321492	14.70792142	14.81771601	15.56232132	15.44151767	15.56716845	15.4036687	15.59487791	nan	nan	nan	nan	nan	nan	nan	nan
																												
0.668493151	12.70658801	12.64525332	12.72880786	12.62772203	12.75007556	14.06458178	14.04962391	14.15971155	14.03252205	14.20797832	15.67477959	15.68486654	15.74821446	15.67395978	15.76570522	15.84322947	15.75234437	15.86298214	15.72042569	15.88485279	nan	nan	nan	nan	nan	nan	nan	nan
																												
0.750684932	14.02209681	13.99034427	14.12075363	13.96496127	14.1801049	15.40000089	15.42262464	15.55650248	15.40982066	15.59956378	16.46814742	16.45796363	16.48627167	16.45340572	16.49421562	16.08198442	16.02873094	16.11650179	16.00633168	16.12497778	nan	nan	15.8	15.4	16.5	16.45	nan	nan
																												
0.835616438	15.46647668	15.49468197	15.65444102	15.47497098	15.71087587	16.57223039	16.61084585	16.72864423	16.58461028	16.76766331	16.9518368	16.85052357	16.94356821	16.82290961	16.96112502	16.29062401	16.26946388	16.33100484	16.25083533	16.34469126	nan	nan	nan	nan	nan	nan	nan	nan
																												
0.917808219	16.71357355	16.76340682	16.91077778	16.72525222	16.96164417	17.30286849	17.30008428	17.38655852	17.27592595	17.40911432	17.05413929	16.83387495	17.02843958	16.77173801	17.06779548	16.45651587	16.4428782	16.49263722	16.42939995	16.50515278	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.002739726	17.50097146	17.4979959	17.62522016	17.46608375	17.65538555	17.56003055	17.40923585	17.54585203	17.35926088	17.56294964	16.84713788	16.54331793	16.81903225	16.44786751	16.87715262	16.59567501	16.56866661	16.61862905	16.55868762	16.6253394	nan	nan	17.575	17.114	nan	nan	16.63	16.55
																												
1.087671233	17.73597387	17.5911795	17.73438518	17.53176483	17.7588594	17.34423892	16.98403457	17.27995403	16.88674771	17.33752035	16.43043555	16.11230696	16.41507801	16.01503615	16.47903886	16.71034125	16.6604199	16.72766604	16.64358578	16.73936904	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.164383562	17.46017309	17.06501988	17.38121179	16.96819444	17.43799844	16.81081725	16.31460663	16.74712052	16.16358534	16.83810687	16.00893288	15.7686007	16.02329593	15.69878297	16.07418113	16.7980436	16.73515194	16.82622242	16.71419122	16.84622246	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.249315068	16.858821	16.30004242	16.78666013	16.13352621	16.89258093	16.1420792	15.65433436	16.12688671	15.50525828	16.22778617	15.69793159	15.58843191	15.76295968	15.5474625	15.78348038	16.88250465	16.82751955	16.95318722	16.79497869	16.97848476	nan	nan	nan	nan	15.8	15.5	nan	nan
																												
1.331506849	16.11500619	15.55065894	16.09007422	15.38065785	16.2084695	15.54643012	15.23751842	15.60803438	15.14428469	15.67165038	15.64019186	15.64507593	15.79224143	15.5979501	15.82313501	16.95554034	16.90684123	17.09545343	16.86771005	17.14093998	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.416438356	15.45331285	15.10521282	15.53463159	14.98440943	15.61731678	15.20704851	15.13967583	15.37890465	15.07578091	15.42042571	15.86215815	15.8810731	16.1247907	15.8246697	16.18975816	17.02496275	16.97045457	17.25053368	16.90106999	17.31338646	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.498630137	15.06796753	14.98304782	15.25752033	14.90655406	15.31016546	15.25861167	15.28745683	15.64465062	15.19918945	15.72968394	16.34831207	16.35768035	16.65163101	16.28805215	16.73080599	17.08849236	17.02372343	17.36606956	16.93639438	17.44822632	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.583561644	15.10780916	15.1513724	15.56413444	15.04644506	15.66786015	15.73395361	15.7502148	16.25876398	15.64322192	16.38628175	16.98568326	16.97878941	17.25040416	16.90785214	17.32084503	17.15203973	17.09289823	17.43297904	16.99399885	17.51008569	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.668493151	15.61143988	15.62538584	16.22793949	15.49004928	16.3802269	16.52446681	16.49010923	17.00823489	16.38308642	17.13087753	17.60023351	17.56940648	17.78851592	17.51689683	17.84112231	17.21371937	17.15740836	17.44047115	17.07632469	17.49333832	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.750684932	16.47865974	16.42882409	17.02877689	16.30318109	17.1725938	17.43801246	17.33603007	17.74799703	17.27014948	17.84330085	18.07358636	17.99391643	18.22220665	17.96795364	18.28910968	17.27071709	17.19376174	17.41541538	17.14747241	17.45446733	nan	nan	nan	nan	18.35	17.95	nan	nan
																												
1.835616438	17.4848277	17.34766873	17.83515572	17.27851969	17.9355838	18.23741292	18.05857162	18.39046725	17.99638679	18.48220689	18.29269017	18.14106092	18.49248204	18.06446843	18.57886991	17.32537711	17.21547704	17.41303547	17.16810307	17.45746489	nan	nan	nan	nan	nan	nan	nan	nan
																												
1.917808219	18.35206012	18.11040289	18.52288524	18.02866225	18.62958371	18.68795318	18.42949784	18.80799523	18.35234929	18.89194984	18.19415638	17.97489042	18.49964543	17.84532535	18.62845045	17.37280265	17.24004337	17.43796397	17.19967756	17.48506846	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.002739726	18.85107398	18.50681853	18.96492705	18.40479247	19.06935434	18.72328411	18.39569309	18.93123781	18.2935793	19.07323959	17.84094084	17.58061757	18.2444138	17.41655597	18.40155025	17.41509544	17.26861521	17.51597005	17.22915	17.55910816	nan	nan	nan	nan	nan	nan	17.6	17.2
																												
2.087671233	18.87923674	18.49993952	19.09391235	18.37215868	19.22826061	18.3498307	18.00890434	18.79156357	17.80373459	18.97751734	17.32115349	17.07243965	17.74570419	16.90938633	17.90381841	17.44993076	17.25454653	17.71286907	17.17613102	17.80746354	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.164383562	18.4546338	18.07053206	18.91946066	17.86397905	19.11854283	17.71109429	17.36917371	18.34391745	17.0991944	18.58539576	16.83350709	16.64312587	17.18567431	16.5151104	17.29342472	17.47430959	17.14550963	17.96188349	17.00258196	18.17263047	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.249315068	17.74742186	17.37528191	18.45500761	17.05168486	18.74401806	16.96829365	16.64530421	17.63178651	16.39142174	17.85711996	16.47223509	16.32074551	16.70401362	16.24511772	16.76288364	17.49373452	16.98648036	18.26843302	16.72111914	18.65850701	nan	nan	nan	nan	16.8	16.2	nan	nan
																												
2.331506849	16.93239907	16.57177111	17.70273912	16.282535	17.94799364	16.32602009	16.09170166	16.83012118	15.92478857	16.97077795	16.37383547	16.12959994	16.54721746	16.01396591	16.68101044	17.50592507	16.81537093	18.5818239	16.41218747	19.14473191	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.416438356	16.22625649	15.95446359	16.81633657	15.74080551	16.98439386	15.95591988	15.71468662	16.21969487	15.60836291	16.3464259	16.55593719	16.16279311	16.78217747	16.00705781	16.99662389	17.51232027	16.66762824	18.87466149	16.11836343	19.60477238	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.498630137	15.81618653	15.56068533	16.11517925	15.41055339	16.26358569	15.98156847	15.44058468	16.29292341	15.21965144	16.55523409	16.99619318	16.51226583	17.28222118	16.3360838	17.47266202	17.51176735	16.49376956	19.08254819	15.93180877	19.97251723	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.583561644	15.83403715	15.20840845	16.19204937	14.96518061	16.49018921	16.42165084	15.63465671	16.81720348	15.35970251	17.19112573	17.5766084	17.04680531	18.05150927	16.82817923	18.28168779	17.50168063	16.39227057	19.23960918	15.79466667	20.10663028	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.668493151	16.30491217	15.37343333	16.75681117	15.0516481	17.17552903	17.1625481	16.36293177	17.59432235	16.13507474	17.91198111	18.12573313	17.45633677	19.00548312	17.10601797	19.42754765	17.47871284	16.33268028	19.30710555	15.73349099	20.12327412	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.750684932	17.12223742	16.20396192	17.63529467	15.92494661	18.00047871	18.01081788	17.31918916	18.51880565	16.98744019	18.8089503	18.52084659	17.46072046	20.08177193	16.87890676	20.86390847	17.44220196	16.38223304	19.17688388	15.76899634	19.85023793	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.835616438	18.0618384	17.30880428	18.56563461	16.90119123	18.88818657	18.73156597	17.85558996	19.85838154	17.49393417	20.34352712	18.65677859	17.23891009	20.9940275	16.26637011	22.12960285	17.39106883	16.53447618	18.79744209	16.02323801	19.3166502	nan	nan	nan	nan	nan	nan	nan	nan
																												
2.917808219	18.85002364	17.98388758	19.95946948	17.61651251	20.40811941	19.09962021	17.77856109	21.13878911	17.01513006	22.03879121	18.47395821	16.72678509	21.48495448	15.51529258	22.89949671	17.3315549	16.79287557	18.18060408	16.48545672	18.48267586	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.002739726	19.26123175	17.90384088	21.39317759	17.09192894	22.27783973	19.04220928	17.28256033	22.07936722	15.96293175	23.50176793	18.03588695	16.12498364	21.4050295	14.82616702	23.04755198	17.25972621	17.1497556	17.3807171	17.12089749	17.42214572	nan	nan	nan	nan	nan	nan	17.45	17.1
																												
3.087671233	19.19703222	17.36868037	22.34215459	15.97067604	23.78395873	18.5794703	16.37337684	22.42730235	14.8811902	24.09973583	17.42551097	15.41076934	20.87026903	14.2458709	22.49591253	17.1686605	16.04351168	17.84814049	15.70704511	18.28456785	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.164383562	18.68334674	16.39468762	22.70028184	14.78821927	24.42682703	17.86189755	15.44944533	21.93334812	13.88840737	23.91056282	16.8422418	14.92149396	19.88665773	13.76219039	21.15867416	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.249315068	17.89574019	15.3599309	22.14894103	13.69655772	24.26633434	17.0406231	14.54199447	21.00046072	13.24959682	22.96395244	16.36945156	14.78379322	18.63052361	13.43057519	19.5026829	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.331506849	17.00769741	14.37697882	21.17829877	12.94695135	23.27586092	16.30918075	14.0357732	19.7445554	12.35762181	21.201321	16.14599563	14.96647943	17.43745924	13.95149704	18.10654386	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.416438356	16.21952921	13.74309402	19.90170905	11.95101649	21.45355974	15.82258604	13.85326244	18.341954	12.1179559	19.18308957	16.19539423	14.47274973	17.41401389	13.6902129	18.32926834	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.498630137	15.69742363	13.53749739	18.44897493	11.63650475	19.4263959	15.70557536	13.99415246	17.40256173	12.59586749	18.45400163	16.49622027	13.17013381	18.40940785	11.62709908	19.81721268	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.583561644	15.56360991	13.68098746	17.47993939	12.12458894	18.65051174	15.98281052	13.30880756	17.83984935	12.01441873	19.3152011	16.9159978	11.40327657	20.06089267	9.421679464	21.92085047	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.668493151	15.86069645	13.06088287	17.92573318	11.78604711	19.45499739	16.5722992	12.16495385	19.30763918	9.929364506	21.06968763	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.750684932	16.52018604	12.06563904	19.3237336	9.687611809	21.15746705	17.28686518	10.44688214	21.42323028	7.837854726	23.5812234	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.835616438	17.33775222	10.47322469	21.5275988	7.667920533	23.69367	17.84918509	8.538453714	23.65942708	5.558945733	27.24686449	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
3.917808219	18.00429879	8.542832256	23.85881315	5.479057428	27.48001317	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
																												
4.002739726	18.18900642	6.377284251	25.91695743	3.150321572	30.85693341	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan


==> data/TTF_200114_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Feb-20	11.85	11.9	11.850000090230237	11.855758382102197	11.874557626930908

Mar-20	11.76	11.82	11.81999997157952	11.81999999685466	11.791227362701017

Apr-20	11.61	11.85	11.754921227695618	11.753627684253555	11.707150095556713

May-20	11.4	11.8	11.590755236632466	11.596204013363064	11.622426438084492

Jun-20	11.41	11.665	11.410000092991602	11.411028227284019	11.5371521270802

Q2-20	11.535	11.625	11.58528628523322	11.587054964399805	11.62224490395304

Q3-20	11.873	12.0	11.960286245335672	11.962054962718756	11.366152351475499

Q4-20	15.4	15.8	15.400000020942278	15.400000008699088	11.105530520365985

Q1-21	17.114	17.575	17.572723388365713	17.523333333633516	10.84519927865928

S-20	11.75	11.8	11.77381085533937	11.775579553718622	11.493498921286733

W-20	16.45	16.5	16.47442366417365	16.45000000454578	10.976795290950582

S-21	15.5	15.8	15.737287474619059	15.799999993732934	10.457296995655124

W-21	17.95	18.35	18.017601588684915	17.9500000095394	9.953272235713612

S-22	16.2	16.8	16.495053206049093	16.79999999627908	9.466374673340269

Y-21	16.55	16.63	16.601601339077092	16.617185815372057	10.456857130511946

Y-22	17.2	17.6	17.408806893065645	17.20000000415985	9.467767582703296

Y-23	17.1	17.45	17.249231065754536	17.26637052627931	8.578489032795789

Feb-20/Mar-20	0.03	0.14	0.030000118650717056	0.035758385247536495	0.08333026422989143

Mar-20/Apr-20	-0.09	0.15	0.06507874388390178	0.06637231260110532	0.08407726714430375

Q2-20/Q3-20	-0.375	-0.248	-0.37499996010245207	-0.37499999831895225	0.2560925524775417

Q2-20/Q4-20	-4.625	-3.775	-3.8147137357090575	-3.8129450442992834	0.5167143835870549

Q3-20/Q1-21	-5.702	-5.114	-5.612437143030041	-5.561278370914758	0.5209530728162184



==> data/TTF_200114_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.08493150684931507	11.850000090230237	11.855758382102197	11.874557626930908	11.807973761850118	11.809398039011832	11.790052469904769	11.63477376543296	11.637561463208076	11.66213445215495	13.178971377214625	13.180190135509251	11.403821673345247	11.9	11.85	nan	nan	nan	nan	nan	nan

0.1643835616438356	11.81999997157952	11.81999999685466	11.791227362701017	11.721533133537392	11.72294733526474	11.706932290120132	11.628434598333133	11.630511275432822	11.57864645469843	13.634493190748532	13.631971858772722	11.32356431922007	11.82	11.76	nan	nan	nan	nan	nan	nan

0.2493150684931507	11.754921227695618	11.753627684253555	11.707150095556713	11.58528628523322	11.587054964399803	11.62224490395304	11.77381085533937	11.77557955371862	11.493498921286735	14.117678064127965	14.106386463446137	11.2358549193109	11.85	11.61	11.625	11.535	11.8	11.75	nan	nan

0.3315068493150685	11.590755236632466	11.596204013363064	11.622426438084492	11.465338986329224	11.469460465139184	11.536997260877953	12.157510449084786	12.158708667972359	11.40791950273364	14.544570288440617	14.520107596554555	11.150778960296275	11.8	11.4	nan	nan	nan	nan	nan	nan

0.41643835616438357	11.410000092991602	11.411028227284019	11.5371521270802	11.535336063128872	11.538075215600902	11.450360619276722	12.79624465274098	12.796583224522115	11.32201407972836	14.937770726913774	14.900959366084567	11.06273917675006	11.665	11.41	nan	nan	nan	nan	nan	nan

0.4986301369863014	11.393476503772066	11.399264243871917	11.45141821315311	11.960286245335672	11.962054962718756	11.366152351475499	13.680143133138973	13.681027485708922	11.235841435920742	15.277041484679023	15.237910129321115	10.97748387974025	nan	nan	12.0	11.873	nan	nan	nan	nan

0.5835616438356165	11.79848849681207	11.799834885701065	11.365311243655034	12.84968191184035	12.847956870805533	11.278841744589325	14.70638423234649	14.70605110485063	11.148316642131302	15.591978556452132	15.564454852370451	10.889396276696594	nan	nan	nan	nan	nan	nan	nan	nan

0.6684931506849315	12.71318065175912	12.711232785112104	11.278913439156447	14.07100938070047	14.068920991783123	11.192257138646502	15.673801373093474	15.666605821946987	11.064254303043176	15.871333010966614	15.866866013839003	10.801381544624759	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	14.03297332049562	14.028392487226224	11.192302863684466	15.400000020942276	15.400000008699088	11.105530520365985	16.474423664173646	16.45000000454578	10.976795290950582	16.104845793794222	16.12410958816564	10.716334501802448	nan	nan	15.8	15.4	16.5	16.45	nan	nan

0.8356164383561644	15.468142038520169	15.468488653162943	11.105553588930663	16.56308655285263	16.564145338895727	11.01779153967328	16.971194655520577	16.920645733897782	10.889376419917964	16.30657320671859	16.340457904098493	10.628641983376598	nan	nan	nan	nan	nan	nan	nan	nan

0.9178082191780822	16.70108283341033	16.70532819681983	11.018735852630074	17.29440216540195	17.28204270577934	10.934829213710925	17.091063427867738	17.016898013919338	10.802039686392757	16.466686750929348	16.498509771282965	10.54401333789272	nan	nan	nan	nan	nan	nan	nan	nan

1.0027397260273974	17.484713995842473	17.483275402648516	10.93191621130611	17.572723388365713	17.523333333633513	10.84519927865928	16.900407764697633	16.820597457634065	10.7148441541203	16.601601339077092	16.617185815372057	10.456857130511946	nan	nan	17.575	17.114	nan	nan	16.63	16.55

1.0876712328767124	17.740589042119247	17.697754712022203	10.845157687570055	17.39305921108744	17.2891629961471	10.756632700620338	16.49225123952085	16.437086286313253	10.626184413492249	16.71284579930656	16.708413921973197	10.37004189723035	nan	nan	nan	nan	nan	nan	nan	nan

1.1643835616438356	17.50911219040189	17.405849374460985	10.758519912157558	16.89214509767122	16.757517337099774	10.672136887929332	16.06564402430921	16.06386109390669	10.542794755093595	16.796636257268066	16.783211584754643	10.291976585270234	nan	nan	nan	nan	nan	nan	nan	nan

1.2493150684931507	16.94877662349949	16.78723480373931	10.67205926087881	16.23548022480612	16.125583953898342	10.585921503477353	15.73728747461906	15.799999993732932	10.457296995655124	16.87432081368751	16.87205479613506	10.205975060561002	nan	nan	nan	nan	15.8	15.5	nan	nan

1.3315068493150686	16.220373302526102	16.08042646105514	10.585828986653224	15.62081744094013	15.612794686582692	10.499989874857466	15.652787977190545	15.769729658480717	10.372158651778843	16.939512173751417	16.969719585858606	10.12320022311467	nan	nan	nan	nan	nan	nan	nan	nan

1.4164383561643836	15.537794312468769	15.510595846662019	10.499879346794165	15.2391429509472	15.370204850713613	10.413452622257859	15.845721968400454	15.98295425128395	10.287396969439133	17.001467455618176	17.07984402122355	10.038170906454665	nan	nan	nan	nan	nan	nan	nan	nan

1.4986301369863013	15.101606542390956	15.244065015259277	10.41425772570361	15.24450986302099	15.47795498965628	10.330070580309224	16.307666757352543	16.417090667277368	10.203076417071118	17.06074671311644	17.185861374981144	9.956406566465022	nan	nan	nan	nan	nan	nan	nan	nan

1.5835616438356164	15.087661912869665	15.360482432024323	10.329008753131811	15.684758513440963	15.926664630378742	10.244327428700219	16.929843708660982	16.97531773748651	10.118075617646632	17.124522487257753	17.281152145726733	9.87248882342741	nan	nan	nan	nan	nan	nan	nan	nan

1.6684931506849314	15.554252842828394	15.841029606086204	10.244174418151683	16.45896668934221	16.60243716175067	10.159956089666355	17.53974438359088	17.51448501191499	10.037001208212226	17.190705627475587	17.3478343269746	9.789173586659299	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	16.408150924282488	16.57571943288723	10.159794178993018	17.3708236516841	17.35622634489845	10.076082253833013	18.017601588684915	17.9500000095394	9.953272235713612	17.254241714651066	17.37342466042532	9.709156471564786	nan	nan	nan	nan	18.35	17.95	nan	nan

1.8356164383561644	17.41619015975107	17.391453037240687	10.075905068876812	18.174928903881	18.02397084459428	9.991823806593043	18.24756329069728	18.189598849049386	9.870115411654954	17.31519018267462	17.354001378784616	9.627129417442157	nan	nan	nan	nan	nan	nan	nan	nan

1.917808219178082	18.289593306762836	18.102642909481702	9.992541797985464	18.632530718886755	18.43666672708114	9.912680161408609	18.163563192765668	18.18276065803095	9.78757546949775	17.36618383439986	17.29357790926073	9.548408235124208	nan	nan	nan	nan	nan	nan	nan	nan

2.0027397260273974	18.794527801770062	18.55741278682324	9.909736851700204	18.678752368730194	18.55696864450571	9.827733106080446	17.826308657097425	17.967374138613714	9.705648265296391	17.408806893065645	17.20000000415985	9.467767582703296	nan	nan	nan	nan	nan	nan	17.6	17.2

2.0876712328767124	18.832857511974584	18.672795673280334	9.827520585232827	18.322646027630956	18.3608098199468	9.744304486550412	17.322427985941765	17.592055632556573	9.622831529856489	17.441071999913124	17.094382289657474	9.387852518155976	nan	nan	nan	nan	nan	nan	nan	nan

2.164383561643836	18.423785193405074	18.451906540714315	9.745921314774666	17.7047906128646	17.93437428613403	9.665190444802342	16.847357720644787	17.183900772766933	9.545386632849084	17.461314606197988	17.00836990942597	9.31634404036216	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	17.74193817094365	17.975489745375743	9.664965405281759	16.9832324587793	17.38425869322603	9.584905016169305	16.495053206049093	16.79999999627908	9.466374673340269	17.47430837123321	16.94399377415798	9.237936711224618	nan	nan	nan	nan	16.8	16.2	nan	nan

2.3315068493150686	16.949846782570205	17.377052877448858	9.584677355011225	16.354825749959826	16.848369516494284	9.505319647837368	16.39801881010885	16.532027780317637	9.388105151395873	17.478131224574863	16.924563659065566	9.162812598912053	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	16.259025278697685	16.80047365071273	9.5050798769202	15.989924828424975	16.43342725939984	9.425582820895825	16.573161740287418	16.409254082614932	9.310547925528663	17.47339106186796	16.951741683726702	9.085978306853619	nan	nan	nan	nan	nan	nan	nan	nan

2.4986301369863013	15.852514850828939	16.36603699339283	9.426193977034965	16.012180249544215	16.222091937342427	9.349132703802855	16.998112223012644	16.445137404506866	9.233765389500306	17.46097378604089	17.016171571425666	9.012403962199652	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	15.866915015434522	16.145611340265344	9.348039029894386	16.441211870257877	16.21568604414099	9.270890654954377	17.557781600613215	16.60482318604478	9.15670468599406	17.44083062034509	17.105738143201922	8.937196817640444	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	16.327275236796687	16.152378663069996	9.270632851168427	17.16280784898352	16.384815266524697	9.194248910432194	18.085447572727205	16.82992969475891	9.083505161811923	17.414034683731767	17.19752050982696	8.862820317773085	nan	nan	nan	nan	nan	nan	nan	nan

2.750684931506849	17.125769983269482	16.347025955504694	9.193991767549157	17.984044196481072	16.668182871671306	9.118398075197756	18.458944059302954	17.088778726640605	9.008243595470967	17.38200970021553	17.268935375472797	8.79165637592911	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	18.03661292240818	16.65630082470007	9.118130684008431	18.674351330968552	16.993960327948564	9.042518717033742	18.576146054750254	17.323605657350754	8.933785915724084	17.342847906705945	17.309399300778402	8.718969382578639	nan	nan	nan	nan	nan	nan	nan	nan

2.9178082191780823	18.791445449118033	17.000838542971366	9.043063148513442	19.018338848956937	17.279989838862395	8.971530927095866	18.378566698402246	17.497209985943478	8.86017478917487	17.299316081441543	17.308665281906094	8.649456154967	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	19.174423414651685	17.313849374133977	8.968801414288215	18.944397252409768	17.518721156164787	8.895641238416918	17.931507087682863	17.59667039304478	8.78737356096584	17.249231065754536	17.26637052627931	8.57848903279579	nan	nan	nan	nan	nan	nan	17.45	17.1

3.0876712328767124	19.09673434390224	17.55156285954821	8.895356499706311	18.47463048832235	17.66436262706987	8.821387963808483	17.32194122603937	17.614955558212504	8.714050697325167	17.195185034318623	17.18826950454198	8.50839070474889	nan	nan	nan	nan	nan	nan	nan	nan

3.164383561643836	18.57677629785207	17.693929464171855	8.822738245897135	17.752702638077004	17.7097079559141	8.75123943686085	16.75356874401343	17.559117996388455	8.645733596191404	17.147350904686515	17.091698157690807	8.444866167133982	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	17.78844955326708	17.73909001175137	8.750955372145567	16.929747584106806	17.67376304490411	8.680295638212026	16.31096022833623	17.448107561743058	8.57625269310606	17.08933101834833	16.97134438161314	8.376705254273883	nan	nan	nan	nan	nan	nan	nan	nan

3.3315068493150686	16.89403518940831	17.6970522000719	8.680015529161935	16.20683965709171	17.567159589426574	8.61021355909674	16.129657880640615	17.295424569584952	8.507655292908392	17.032530858793898	16.84858300403264	8.311592523261195	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	16.10794842280165	17.584370617716804	8.60992535029691	15.754434849949861	17.408528036862812	8.540227755521958	16.225963008835816	17.121150876797874	8.43988898870562	16.9737496165293	16.722940950786057	8.245189263990998	nan	nan	nan	nan	nan	nan	nan	nan

3.4986301369863013	15.61534531924936	17.420611144951994	8.540690500773318	15.698898822084907	17.224904855572895	8.473340649577334	16.578079109401124	16.9414559834285	8.37301023062851	16.916954967528792	16.607800170732446	8.18178090029164	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	15.551414471438955	17.226274689237506	8.472315725004515	16.052476104189523	17.02368954974333	8.405097026720044	17.0704955196368	16.768540288703043	8.306083864225485	16.858520824524266	16.498718229071716	8.117140882864128	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	15.937637937349121	17.021259528427723	8.40480489206673	16.702672795841398	16.830615725963	8.338447598078115	17.54546034185051	16.61914183724923	8.241791403691316	16.80048124941899	16.400805176428435	8.053382823740069	nan	nan	nan	nan	nan	nan	nan	nan

3.750684931506849	16.664671446785636	16.823456043780386	8.338161039390396	17.45725939671734	16.658007111284107	8.27267981167969	17.86770180836042	16.494581201483225	8.177157815441706	16.744863828518554	16.316516768163773	7.992534365583227	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	17.50697571502463	16.647370261753636	8.272386414733477	18.088514935084074	16.51339102766276	8.207070701730924	17.945325518025793	16.39683109160613	8.113375217683807	16.688099816115344	16.23861533707245	7.930537700473459	nan	nan	nan	nan	nan	nan	nan	nan

3.9178082191780823	18.201734780545213	16.502851904139902	8.207482516497578	18.388247887859624	16.40766794853546	8.145135209304517	17.721536224222785	16.324731024774238	8.050489539276374	16.633838363017883	16.169711205587536	7.871390856044247	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	18.538074980003042	16.394272827871866	8.143450132445675	18.282654576175403	16.329359402563654	8.080586126937371	17.259554736185333	16.270477810644124	7.988450148742274	16.578322767646604	16.102258717258103	7.811148353489868	nan	nan	nan	nan	nan	nan	nan	nan

4.087671232876712	18.427463973042403	16.32023850428836	8.080289376878286	17.798954113921766	16.27768093474824	8.017597611768974	16.64421673715775	16.225931091862023	7.926121605004292	16.523059345516437	16.03557902099395	7.751778888783501	nan	nan	nan	nan	nan	nan	nan	nan

4.167123287671233	17.89176731721412	16.272978430480716	8.017999726323048	17.062071426495038	16.242695589314767	7.956872626531144	16.063599755818245	16.18484174018178	7.867022163136119	16.467894026645066	15.972759538146041	7.697895592484706	nan	nan	nan	nan	nan	nan	nan	nan

4.252054794520548	17.095487606703056	16.241401205269234	7.956580053790766	16.236454896195262	16.211596218724594	7.896314170547177	15.622025848676696	16.138452334844324	7.807910915724746	16.41235545632966	15.900461385841863	7.6401038117979185	nan	nan	nan	nan	nan	nan	nan	nan

4.3342465753424655	16.200037296864977	16.2136653778703	7.896028661649285	15.514582346845128	16.17530624556029	7.836634207082319	15.444539610964796	16.082119319001098	7.749687547580617	16.358432105182047	15.826215133191372	7.585012439785016	nan	nan	nan	nan	nan	nan	nan	nan

4.419178082191781	15.415053704995433	16.179653101062723	7.8363433131647415	15.065128085141453	16.126987891048795	7.7771716997410945	15.546140501812985	16.01469138640084	7.69229217281212	16.302489554478775	15.745201321804405	7.528944081180076	nan	nan	nan	nan	nan	nan	nan	nan

4.501369863013698	14.925445437324978	16.132740478893083	7.777521262758169	15.01427537776159	16.066103493180144	7.72046856584604	15.904495494418077	15.935868092278449	7.63577375166412	16.248192272835375	15.663484907665687	7.475511197518074	nan	nan	nan	nan	nan	nan	nan	nan

4.586301369863014	14.866173036325044	16.07026897093296	7.719559285023714	15.374496875084464	15.988932392441907	7.662740888078915	16.403218882045138	15.847295994374448	7.57933120208685	16.19200306668644	15.57690165047077	7.421146230011608	nan	nan	nan	nan	nan	nan	nan	nan

4.671232876712328	15.259105402363858	15.992940947598868	7.662453702553243	16.032438769217176	15.90116085422928	7.606479903828984	16.87888930748559	15.75716216149093	7.525965819004817	16.135856213482928	15.48954526396013	7.367624577984194	nan	nan	nan	nan	nan	nan	nan	nan

4.7534246575342465	15.994489880992859	15.903716567024759	7.606200412610571	16.794715611074565	15.805632691376754	7.551078937482199	17.207027534354346	15.66116279426247	7.471374690816548	16.08172485886328	15.4054147902416	7.3166397309539075	nan	nan	nan	nan	nan	nan	nan	nan

4.838356164383562	16.844985987235617	15.806739857637695	7.550794912697084	17.431940889005812	15.705659596306992	7.495921516094786	17.287471988806214	15.566069441539497	7.417607910313245	16.026161557744043	15.319765651454112	7.264786405894858	nan	nan	nan	nan	nan	nan	nan	nan

4.920547945205479	17.54629259003267	15.706477364508489	7.496232325049102	17.734744851734767	15.611563483277708	7.444557133238158	17.062994371170205	15.474230542567334	7.364698472561043	15.972817380552085	15.238584368718017	7.215403629054808	nan	nan	nan	nan	nan	nan	nan	nan

5.005479452054795	17.88561006065979	15.607022220366108	7.442507420105986	17.628501944818122	15.513482454990086	7.389899238669435	16.59758568293915	15.386587084633927	7.312592357944192	15.918055558239626	15.156560738059673	7.16519240509585	nan	nan	nan	nan	nan	nan	nan	nan

5.090410958904109	17.776359088737955	15.511508084424328	7.38961463898666	17.13813335039764	15.421774000656242	7.336654520067159	15.97728643670853	15.302025632358742	7.260339407570479	15.863498955548653	15.076188316333145	7.115791785525251	nan	nan	nan	nan	nan	nan	nan	nan

5.167123287671233	17.23784544091983	15.421725992060555	7.337548115010875	16.40584716192226	15.33988310056806	7.286575869724734	15.404937789491179	15.22629168541081	7.211864987632388	15.814241429012684	15.004691926268695	7.07189747739943	nan	nan	nan	nan	nan	nan	nan	nan

5.252054794520548	16.439420167740423	15.33807179802157	7.2863016943004535	15.577998171190721	15.261086168897071	7.236135003380768	14.962571378320247	15.151064316297349	7.162750317320025	15.759804773291156	14.926202472559806	7.024096106142442	nan	nan	nan	nan	nan	nan	nan	nan

5.3342465753424655	15.541358877294211	15.259793082507649	7.235868955494348	14.854293226726677	15.1861821021579	7.186512831350864	14.785415970666584	15.077477684033159	7.114456556439816	15.707281102699172	14.850358377179866	6.978599552694901	nan	nan	nan	nan	nan	nan	nan	nan

5.419178082191781	14.75443677833408	15.185436729041642	7.186243228610382	14.404028417060097	15.112700270253564	7.137154105540041	14.888597641248817	15.0042258788788	7.066924604365548	15.653207960098307	14.771645333326811	6.932366915194768	nan	nan	nan	nan	nan	nan	nan	nan

5.501369863013698	14.263862848797137	15.113292450630341	7.137417613085266	14.353834007111413	15.0422383533998	7.09016329089038	15.249604729051505	14.930284821049131	7.020195712348297	15.60084123028603	14.694842340319997	6.888373251181295	nan	nan	nan	nan	nan	nan	nan	nan

5.586301369863014	14.205089119574046	15.04171796846897	7.089384995023518	14.71653871460649	14.968773265908418	7.0424002815287645	15.751566705059854	14.854033130460143	6.973600918187284	15.54625598726486	14.614682960134243	6.843677562404176	nan	nan	nan	nan	nan	nan	nan	nan

5.671232876712328	14.60050725449144	14.969353517356765	7.042138063684752	15.378491801967083	14.8945594612252	6.995923350430896	16.230329106758298	14.779419242941907	6.92961006368195	15.490890417775322	14.533726445855514	6.7997380925782736	nan	nan	nan	nan	nan	nan	nan	nan

5.7534246575342465	15.34027681942769	14.895267029688174	6.995669327237895	16.145375450991594	14.818331288698463	6.950228133806215	16.561418571531128	14.700105124186345	6.884680058639706	15.436716319663834	14.454721447209353	6.757939794673056	nan	nan	nan	nan	nan	nan	nan	nan

5.838356164383562	16.195965164733433	14.819034251015223	6.94997112780981	16.786594695513223	14.739292995011866	6.904801554845802	16.644425767306885	14.619474661925693	6.840490775407253	15.380772868016516	14.37260641791101	6.715487691967276	nan	nan	nan	nan	nan	nan	nan	nan

5.920547945205479	16.9015162950634	14.740715261595755	6.905035655854927	17.091631270491636	14.662999688899912	6.862559962635791	16.42201943454587	14.537786872689374	6.79706989806151	15.327356385517021	14.29294342372174	6.675112392361469	nan	nan	nan	nan	nan	nan	nan	nan

6.005479452054795	17.243250061233812	14.660701771005375	6.860854963871508	16.98670709474932	14.57925171157396	6.8176753595806066	15.957899330988532	14.455497498031821	6.754365887343017	15.273075320695938	14.210729333233278	6.6341136195790735	nan	nan	nan	nan	nan	nan	nan	nan

6.090410958904109	17.13425204639406	14.579501571084187	6.8174209794893486	16.497464628037406	14.495617508623134	6.774012216886506	15.337542329395914	14.371365659913442	6.711600780834608	15.219221749932998	14.12891023133085	6.593828560032589	nan	nan	nan	nan	nan	nan	nan	nan

6.167123287671233	16.596897720327647	14.497575972584919	6.774725517952777	15.766964377642404	14.41529607422254	6.73300353054319	14.763507794373595	14.292039509591184	6.671983599264332	15.170320118483634	14.055561650529768	6.558078827839342	nan	nan	nan	nan	nan	nan	nan	nan

6.252054794520548	15.800382175537951	14.41530197089897	6.73276029402204	14.940397147049286	14.333103220902242	6.691752123591554	14.318159981741172	14.210678664642073	6.631892100454857	15.115955190251025	13.975080733926093	6.519195003710379	nan	nan	nan	nan	nan	nan	nan	nan

6.3342465753424655	14.904691230542117	14.3330104693991	6.691516933315362	14.215443583970991	14.251165501922546	6.651224500306144	14.137723005127622	14.12976319961396	6.592522702279037	15.063981270677086	13.897920530356888	6.48223075613513	nan	nan	nan	nan	nan	nan	nan	nan

6.419178082191781	14.1173082322847	14.251000314125424	6.6509869831131345	13.760051211104788	14.168782944959826	6.610963667985476	14.23867510178341	14.049437917098189	6.553821321118807	15.01211889498667	13.818896701783531	6.44471296969956	nan	nan	nan	nan	nan	nan	nan	nan

6.501369863013698	13.621165632580148	14.169480393604497	6.611161922644999	13.702686263882057	14.089584810080387	6.57268272974356	14.599416919266812	13.969951953730366	6.515821986615631	14.963633277238134	13.743002492459558	6.409053577489078	nan	nan	nan	nan	nan	nan	nan	nan

6.586301369863014	13.553204188487578	14.08852030034845	6.572033172879832	14.060002426284253	14.008360897305373	6.533820904251931	15.102830310352632	13.890407880388196	6.477976538482778	14.91337092705715	13.664936515357766	6.372866416738507	nan	nan	nan	nan	nan	nan	nan	nan

6.671232876712328	13.94138906080166	14.008126033828477	6.533592105837927	14.722558595656308	13.928781405413897	6.4960510363744834	15.58387518829715	13.815164268942471	6.442286132026093	14.860107753098022	13.586776230725544	6.337331256087469	nan	nan	nan	nan	nan	nan	nan	nan

6.7534246575342465	14.681587791967313	13.928428781498003	6.495830053444031	15.496147574651566	13.850319097380345	6.4589612434877	15.918133888917527	13.738188309085308	6.405878692148625	14.804267167607245	13.510412423157915	6.303564766455938	nan	nan	nan	nan	nan	nan	nan	nan

6.838356164383562	15.54606462765625	13.849801155045743	6.458738315939174	16.14565819442101	13.772454863471019	6.422132172713626	16.005591883169362	13.662235164924288	6.370110766684973	14.743675383866314	13.430010131198044	6.26930697531983	nan	nan	nan	nan	nan	nan	nan	nan

6.920547945205479	16.262400531847415	13.772710647780041	6.4223081698686535	16.45476196530067	13.700284719843586	6.387923839851611	15.789812379361377	13.587088776494623	6.335005121843941	14.685052091085193	13.350011574428514	6.236759487050541	nan	nan	nan	nan	nan	nan	nan	nan

7.005479452054795	16.609167695799208	13.697347829250969	6.386530875662909	16.349497676833842	13.623565725494823	6.351616528557571	15.333886370424452	13.51229143790802	6.300515526222307	14.62389523220202	13.264142386844522	6.203743624997977	nan	nan	nan	nan	nan	nan	nan	nan

7.090410958904109	16.49678435071482	13.623350428498622	6.3513976848273765	15.860804235583391	13.54830019564003	6.316335830116027	14.720771332988814	13.43572805587932	6.2660141382802435	14.55285006130892	13.173831417302946	6.171335484281015	nan	nan	nan	nan	nan	nan	nan	nan

7.167123287671233	15.956794533072756	13.5499780835417	6.316899846756923	15.139318219203371	13.476353614522813	6.283236810749482	14.148140873907575	13.362111910523016	6.234087600952193	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.252054794520548	15.168032820721717	13.476519494140284	6.283028615189842	14.329435627821757	13.402239944690304	6.249976073363257	13.696487149692098	13.283881214202804	6.201809933253376	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.3342465753424655	14.294053581283974	13.402568616841855	6.249775254315888	13.617913416348408	13.326826746762979	6.217333371178235	13.502333610095382	13.201571375195595	6.1701467240312935	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.419178082191781	13.527399883010842	13.327620767350387	6.217131044552286	13.15696352861178	13.24787020652322	6.184938391154903	13.586328744275	13.11422987619883	6.139050713649457	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.501369863013698	13.02936699335242	13.250316469664037	6.185087288001179	13.070418546324719	13.166808991655387	6.154167338144691	13.925480036450605	13.02003924422228	6.108549526511002	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.586301369863014	12.926073269291402	13.168245981291602	6.153635313601484	13.386753803842357	13.076316003628213	6.122960076884352	14.387666636449886	12.91620483261641	6.078200503988297	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.671232876712328	13.261995270663855	13.079033041755693	6.122766481987633	14.020412259011444	12.97912097081593	6.092658775951644	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.7534246575342465	13.968168402759604	12.981756634228551	6.092472190067271	14.78054152657649	12.873269496789174	6.062931714877313	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.838356164383562	14.832814565485934	12.876485381016463	6.062743875329508	15.388579469057415	12.756093661604606	6.033440931092242	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.920547945205479	15.542327838545528	12.761670213323384	6.033573019894908	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

8.005479452054795	15.772668103025575	12.634008994325969	6.004951154318029	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/TTF_201228_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Jan-21	18.945	18.975	18.974999999576376	18.974999999101165	18.95999808068659

Feb-21	18.945	18.97	18.96999999974464	18.969999999409914	18.957505811280353

Mar-21	18.4	18.435	18.413387097796363	18.41338709900575	18.417482472860225

Apr-21	16.77	17.125	17.124999999557737	17.124999998893713	16.948515309678527

May-21	15.66	16.735	16.094122583742138	16.094896011133006	16.197859747336835

Jun-21	15.415	16.48	15.611906667789926	15.611107474056992	15.94610950338741

Q1-21	18.78	18.83	18.78000000012672	18.780000000275464	18.772356220842234

Q2-21	16.275	16.4	16.27500000127952	16.275000005864225	16.362334028125495

Q3-21	16.0	16.195	16.194992603390503	16.125815218924934	12.77314814829046

Q4-21	17.225	17.505	17.43246182570513	17.504619540405784	9.550821553694988

Q1-22	17.745	18.03	17.87997264196381	17.748055600086836	7.121060730111555

S-21	16.2	16.27	16.23477770288722	16.200000003687094	14.557934569410612

W-21	17.625	17.7	17.653758383195687	17.625000009478832	8.349291476098784

S-22	15.225	15.455	15.22731520043042	15.411803518030474	4.858581945666041

W-22	16.6	16.975	16.688582544353235	16.600000025665572	3.346096145676523

S-23	14.5	14.955	14.506946123605339	14.95499996832465	2.7482696658127215

W-23	15.875	16.525	16.309449692705165	15.875000263853956	2.528982242849041

Y-21	17.12	17.165	17.164248787957916	17.164999995662637	14.335040189090089

Y-22	16.105	16.2	16.179574401033147	16.199999986544732	5.0920114062255495

Y-23	15.33	15.52	15.48280122882131	15.519998925002579	2.791343591211659

Y-24	15.0	15.575	15.007027278102333	15.57497215207839	2.4565815590528746



==> data/TTF_201228_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.08493150684931507	18.974999999576376	18.974999999101165	18.95999808068659	18.78000000012672	18.780000000275464	18.772356220842234	17.52058011120354	17.52058011358252	17.560687604614483	17.164248787957913	17.164999995662637	14.335040189090087	18.975	18.945	18.83	18.78	nan	nan	17.165	17.12

0.16986301369863013	18.96999999974464	18.969999999409914	18.957505811280353	18.154213483272688	18.154213483364803	18.092219984998568	16.9677779739598	16.95658324520243	16.70293573161444	17.100397918909398	17.084958626403118	13.388297609679391	18.97	18.945	nan	nan	nan	nan	nan	nan

0.2465753424657534	18.413387097796363	18.41338709900575	18.417482472860225	17.211769566461147	17.212030178055574	17.190555088222442	16.534377853238873	16.50579978647247	15.692442947930187	17.0328267370915	17.000011943852623	12.478110584014662	18.435	18.4	nan	nan	nan	nan	nan	nan

0.3315068493150685	17.124999999557737	17.124999998893713	16.948515309678527	16.275000001279516	16.275000005864225	16.362334028125492	16.234777702887225	16.200000003687094	14.557934569410612	16.942324233890346	16.910547951780508	11.462118013293482	17.125	16.77	16.4	16.275	16.27	16.2	nan	nan

0.4136986301369863	16.094122583742138	16.094896011133006	16.197859747336835	15.820030579081031	15.79800616698014	15.358954225623274	16.220026611053054	16.200046008854287	13.486249353241284	16.866353667673085	16.869833320749688	10.553525490339508	16.735	15.66	nan	nan	nan	nan	nan	nan

0.4986301369863014	15.611906667789926	15.611107474056992	15.94610950338741	15.8569861400166	15.799569394889367	14.194330807637932	16.435708117336766	16.436652030706576	12.376713042205385	16.788238475463967	16.849280993620336	9.63668857710272	16.48	15.415	nan	nan	nan	nan	nan	nan

0.5808219178082191	15.74734881115325	15.681986025656133	13.951833918976677	16.194992603390503	16.125815218924934	12.77314814829046	16.813727214547818	16.81521737966536	11.161984850992724	16.709480343407275	16.81648321978165	8.734937869600973	nan	nan	16.195	16.0	nan	nan	nan	nan

0.6657534246575343	16.203797151679954	16.09953526815393	12.741557990735178	16.620022643025074	16.60208585072843	11.613544480859296	17.230855582147857	17.21124093073641	10.127702500601979	16.621468822144912	16.745460974150905	7.940945964942351	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	16.64845982213656	16.611594667766067	11.587816014721826	17.020789676825288	17.080735574609697	10.539121455174675	17.539537204654394	17.502415462957313	9.21050199307291	16.527932662673233	16.63707823012122	7.222441594467698	nan	nan	nan	nan	nan	nan	nan	nan

0.8328767123287671	17.008728283617152	17.09543435229876	10.51042948660032	17.43246182570513	17.504619540405784	9.550821553694988	17.653758383195687	17.625000009478832	8.349291476098784	16.437212897042144	16.51536998773897	6.599154917005108	nan	nan	17.505	17.225	17.7	17.625	nan	nan

0.9178082191780822	17.405582971162428	17.534687744507963	9.520075263154359	17.841688521270644	17.82039601074439	8.641860520344663	17.523393327441518	17.550722079803585	7.572192944627203	16.347075363203643	16.39436582916814	6.0263436749822	nan	nan	nan	nan	nan	nan	nan	nan

1.0	17.88220716251185	17.884706466478445	8.620968095506393	18.064048593903827	17.928780683397683	7.867120092503349	17.142705813580882	17.264177148638016	6.881609032521471	16.263511663366476	16.291708969020352	5.536594878443843	nan	nan	nan	nan	nan	nan	nan	nan

1.084931506849315	18.22320750916642	18.032577425561723	7.812867710205806	17.87997264196381	17.748055600086836	7.121060730111554	16.6035056235738	16.81777004067335	6.267663590175102	16.179574401033143	16.199999986544732	5.092011406225549	nan	nan	18.03	17.745	nan	nan	16.2	16.105

1.16986301369863	18.0891613796185	17.862659316162365	7.092567798150828	17.194369082135008	17.27195801635915	6.4664691584923	16.00198172910324	16.271960907787744	5.717944845818751	16.098288167818303	16.11981572210044	4.703357281326651	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	17.347793108492453	17.360020740737276	6.454989301465701	16.241392224134522	16.61402151680791	5.917522126017459	15.532821673006978	15.785849756516152	5.2667952241006155	16.028498991312457	16.05825657034107	4.3977878273431825	nan	nan	nan	nan	nan	nan	nan	nan

1.3315068493150686	16.200691443914387	16.629638654685415	5.89397294707183	15.341065715275981	15.897707399495175	5.423644440787403	15.22731520043042	15.411803518030474	4.858581945666041	15.95594713630426	16.004274105399208	4.104410944027431	nan	nan	nan	nan	15.455	15.225	nan	nan

1.4136986301369863	15.174379191602535	15.852908933642242	5.402844478581115	14.848476572365986	15.3045724005828	4.993828934645426	15.189936496208775	15.25686321305393	4.50569846951619	15.889179616024176	15.965725351676179	3.859028248549016	nan	nan	nan	nan	nan	nan	nan	nan

1.4986301369863013	14.65368272776681	15.212067892352968	4.974809228782807	14.824251121879435	14.95767799622439	4.6160683221837715	15.389121852770728	15.324554823171093	4.198930528486858	15.822186197092885	15.935978404727317	3.6405320750595784	nan	nan	nan	nan	nan	nan	nan	nan

1.5808219178082192	14.711084125322188	14.845756359358674	4.60321955767356	15.114801104224483	14.93118120049474	4.2996614341873025	15.762555100599133	15.592302270255164	3.935527464405608	15.75932150283483	15.910205067474028	3.4588152432139854	nan	nan	nan	nan	nan	nan	nan	nan

1.6657534246575343	15.102484306287609	14.823415862643097	4.2817484674045945	15.531396420051564	15.209154025525054	4.017568004386954	16.193024392858668	15.970151164440642	3.7053119053860515	15.69806319630335	15.87862714326494	3.2978352113924934	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	15.54470267362496	15.130811052115373	4.004494772260301	15.960199954331156	15.695463263600724	3.777208802991077	16.53239195577769	16.335178414229382	3.5143769930704334	15.642397736769801	15.834628122347683	3.160130132720856	nan	nan	nan	nan	nan	nan	nan	nan

1.832876712328767	15.947431514228365	15.67070796912606	3.7660390563305888	16.410309096973783	16.253423340015587	3.571393494623914	16.688582544353235	16.600000025665572	3.346096145676523	15.594775790937167	15.775246572259029	3.0463639653612464	nan	nan	nan	nan	16.975	16.6	nan	nan

1.917808219178082	16.388891289810235	16.285695946043223	3.5614649052710248	16.85465236566577	16.73114830335623	3.393055806385149	16.600012400808893	16.686336586518692	3.201639736626586	15.551750633435034	15.696394313637217	2.9461896578304425	nan	nan	nan	nan	nan	nan	nan	nan

2.0	16.89391358987748	16.804907156684823	3.3863562451942277	17.11094164612919	16.982001510976133	3.2486248297062272	16.2576300158344	16.55076145651187	3.0790654982618184	15.515468842943179	15.609204953834926	2.8637222240343863	nan	nan	nan	nan	nan	nan	nan	nan

2.084931506849315	17.26612766647554	17.088472376459578	3.2367788202671575	16.973039846118894	16.954278415441113	3.115792188974746	15.756034309527472	16.233376971829117	2.9742017144888004	15.482801228821309	15.519998925002579	2.7913435912116595	nan	nan	nan	nan	nan	nan	15.52	15.33

2.16986301369863	17.179409614452982	17.06019180215628	3.1092517015806265	16.3367890663501	16.64001436237202	3.00377143979751	15.194898223009547	15.785586149362564	2.883604760039927	15.454048011636122	15.447219120039488	2.729957579466358	nan	nan	nan	nan	nan	nan	nan	nan

2.2465753424657535	16.493553525331453	16.72442075029282	3.000713094683475	15.422868638372105	16.12889618584031	2.9131922392401144	14.766914293071824	15.342238976529272	2.811659036398717	15.434133006351658	15.413303169712492	2.6824881371659623	nan	nan	nan	nan	nan	nan	nan	nan

2.3315068493150686	15.388353280506673	16.160628817721893	2.9084834854177704	14.552402460151338	15.520397522102963	2.83416717928292	14.506946123605339	14.954999968324648	2.748269665812722	15.408197908155252	15.415000116089303	2.6386259543308817	nan	nan	nan	nan	14.955	14.5	nan	nan

2.4136986301369863	14.385585710637374	15.502662622792727	2.8302282423345058	14.090242950647497	14.95901972590776	2.767356558970092	14.52058009052923	14.72259240390055	2.694904525971194	15.381649434837556	15.46123215661755	2.602760465832696	nan	nan	nan	nan	nan	nan	nan	nan

2.4986301369863013	13.888828947627102	14.898492289104611	2.7639211079947636	14.110959947771544	14.555581767218229	2.7101258335573197	14.777363195586885	14.672793568658946	2.6495556890103824	15.35134842478319	15.548640078553689	2.571480174874567	nan	nan	nan	nan	nan	nan	nan	nan

2.580821917808219	13.989816967774132	14.473951767864554	2.7078095055818023	14.461983877673973	14.395748040130883	2.6633058209671994	15.214023035300578	14.818252041982996	2.611466850379254	15.318543112414256	15.656051254873994	2.5459566668244142	nan	nan	nan	nan	nan	nan	nan	nan

2.665753424657534	14.447068411779702	14.305362874423794	2.660382218528859	14.950917230410962	14.486165081893336	2.622452492972296	15.708972531969879	15.114368944455375	2.5788155159673583	15.280509101594873	15.767491438905125	2.5237402351330913	nan	nan	nan	nan	nan	nan	nan	nan

2.750684931506849	14.96530233266122	14.408335526036748	2.620339736051729	15.451089556015582	14.791293411873736	2.588319938479413	16.1086837934038	15.485148288095536	2.551897777502079	15.237735076175293	15.853433298511812	2.505043062374193	nan	nan	nan	nan	nan	nan	nan	nan

2.8328767123287673	15.440844982348422	14.74228621438538	2.5865673708872485	15.966062192927183	15.24075604383511	2.559627879791309	16.309449692705165	15.875000263853956	2.528982242849041	15.190931050780156	15.888781435516375	2.4898282080749303	nan	nan	nan	nan	16.525	15.875	nan	nan

2.9178082191780823	15.947462838826011	15.22489206844869	2.5581111274190014	16.467027833528796	15.742572807017414	2.53517853896242	16.25218107963279	16.207988829694084	2.5096038336047637	15.136063258853916	15.858230713376875	2.476618542206591	nan	nan	nan	nan	nan	nan	nan	nan

3.0	16.509278778442557	15.754578107529763	2.5341562135717957	16.766278030792012	16.179003164317333	2.5154756165247454	15.925333653979493	16.42448658844843	2.493404660738752	15.0760829355065	15.755465347118491	2.4658859347826767	nan	nan	nan	nan	nan	nan	nan	nan

3.084931506849315	16.92758172219838	16.231548866410282	2.5140080368144178	16.656610681491703	16.516214200576304	2.497999840665649	15.424211761803912	16.50305705252204	2.479726591142598	15.007027278102331	15.574972152078391	2.456581559052875	nan	nan	nan	nan	nan	nan	15.575	15.0

3.16986301369863	16.86857328559325	16.57652937105986	2.4970754945441103	16.032559953427988	16.68374743065246	2.483460801461382	14.847337281875088	16.42779110362355	2.468059731432514	14.931678502995355	15.330346775805273	2.4487808765246215	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	16.18735204339971	16.744455665580293	2.482856355404772	15.093529976914933	16.667301714491153	2.471573606646085	14.376253192829711	16.217715210988786	2.458697637628131	14.853818661676545	15.062095092603863	2.4427291143698913	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	15.064461906030788	16.72465971216654	2.470924525739909	14.191812842116121	16.48989990446777	2.461453341619546	14.072412408855152	15.902562607178794	2.45067417330082	14.770345375845146	14.739762227870266	2.4372415272744967	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	14.027838301608362	16.53464002371615	2.4609190006998265	13.687880320573338	16.177399044573537	2.4529934672738385	14.03207715351829	15.512274315715285	2.443991786584485	14.688037308025532	14.41694268173049	2.4327974375396653	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	13.488604136726135	16.208908640212332	2.4525343097828936	13.658976408744486	15.768128707486412	2.445821668610177	14.226832217033513	15.08644410578855	2.4383672088266017	14.602539517856936	14.086689016186018	2.4289566323095975	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	13.54077025939045	15.789664908361123	2.4455122798068287	13.9543098063905	15.321609410947309	2.4400121698551236	14.594377408354033	14.656975130987394	2.433688103398909	14.520058011419575	13.780189459780148	2.4258495757940284	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	13.942058950374346	15.320031281393073	2.4396349530528316	14.376273986463245	14.847149586857036	2.434990105895132	15.015102971712144	14.24483119068067	2.4297115743874675	14.435609704927641	13.482779746686766	2.4231671017523375	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	14.394293222840576	14.839582797492412	2.4347185136007297	14.80092819904	14.39726846451159	2.4308308319025476	15.339299580283269	13.887321049604829	2.4264959194554376	14.352349607451554	13.206500450040645	2.420926989606831	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	14.793051051864403	14.381590591706118	2.43060808999008	15.234445010317568	13.992340851027478	2.427364036942695	15.472113139357063	13.57057283548861	2.423735075500776	14.273286197819989	12.958275505564618	2.419117479972961	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	15.215702893987537	13.971154600096419	2.4271733168472482	15.653931956961046	13.642512794504306	2.4244330428798033	15.35486973028704	13.303456379779096	2.42141754679797	14.193417588700823	12.717897207156796	2.417557429165446	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	15.693976500703021	13.623593933830515	2.4243045517296133	15.883652865762578	13.371707552310216	2.4221128413144717	14.980311144509068	13.081440766750507	2.419494349328214	14.117896888617935	12.495946152808546	2.416298360278009	nan	nan	nan	nan	nan	nan	nan	nan

4.087671232876712	16.037980054806336	13.343391198153471	2.4219096559969824	15.715062782375213	13.13943219738221	2.4200254704712583	14.444506801276262	12.888871429381625	2.4178811278421053	14.041373758496748	12.271963755177989	2.4152137782974537	nan	nan	nan	nan	nan	nan	nan	nan

4.1726027397260275	15.92278945349435	13.12418359344343	2.419911259956356	15.045726754399304	12.952971097141802	2.4183004047807932	13.846511577367707	12.708097615775834	2.4165141571950777	13.965765938076547	12.047933558361866	2.4143099974363826	nan	nan	nan	nan	nan	nan	nan	nan

4.249315068493151	15.204521419900997	12.949246129200818	2.4182444428299625	14.09660728676107	12.797484128702962	2.416932781080789	13.381491210263842	12.536780186338923	2.415448857527494	13.89760108243621	11.841529075038776	2.413630018960585	nan	nan	nan	nan	nan	nan	nan	nan

4.3342465753424655	14.063047080892174	12.797021900799297	2.4168547672994602	13.18791297381576	12.641064076414013	2.415760349417668	13.081010223176563	12.349324062689384	2.4145251172075928	13.82168936436748	11.605709115860552	2.413003151536538	nan	nan	nan	nan	nan	nan	nan	nan

4.416438356164384	13.021170772203945	12.646169445531228	2.4156966165393525	12.6864012430654	12.471209139237022	2.4147861568132436	13.050902166814382	12.141885194957684	2.4137602482334515	13.747441476055961	11.369488095389102	2.412498188921158	nan	nan	nan	nan	nan	nan	nan	nan

4.501369863013698	12.485079141738224	12.479830703940939	2.4147317888434676	12.666375133766612	12.276076243974881	2.413964933974199	13.260195278933855	11.913650962986488	2.4131198356488417	13.669882710288896	11.117805043687142	2.412064002435937	nan	nan	nan	nan	nan	nan	nan	nan

4.583561643835616	12.546459553920906	12.287905383229347	2.4139283112514343	12.97526945895736	12.06075513607046	2.4133033114345843	13.644813537066902	11.665114358271152	2.4125899181475523	13.594190850034789	10.868704603933276	2.411714483708592	nan	nan	nan	nan	nan	nan	nan	nan

4.668493150684932	12.961738447833342	12.067065369269397	2.4132594390815427	13.415403090563363	11.812561250678344	2.41273433965366	14.083075934208614	11.398533045362253	2.412141775065058	13.515576677693513	10.608014049392803	2.4114141469890913	nan	nan	nan	nan	nan	nan	nan	nan

4.7534246575342465	13.432355072323174	11.819512639700708	2.412702813055316	13.860540920201835	11.547242986602619	2.4122654505287016	14.422265261882153	11.134754464656307	2.4117810338980927	13.436829053488037	10.346481047878143	2.411164472785292	nan	nan	nan	nan	nan	nan	nan	nan

4.835616438356165	13.852662589654859	11.551329981420489	2.4122397498370773	14.314357615176444	11.269473580471846	2.4118765248605203	14.566438171169338	10.858008372620573	2.4114728234167426	13.36074370716433	10.094552307160956	2.410963669564962	nan	nan	nan	nan	nan	nan	nan	nan

4.920547945205479	14.296867709645703	11.270750105526064	2.411854645383432	14.750748777853865	10.984504840046165	2.4115492104764567	14.45552563572696	10.584288833949216	2.411215211498716	13.282487662386085	9.83684358458511	2.4107912744226416	nan	nan	nan	nan	nan	nan	nan	nan

5.002739726027397	14.792978355727778	10.986381832696537	2.4115344735714683	14.990230985136694	10.717682736910595	2.411291234860477	14.081821171486549	10.31758634461142	2.4110023679416424	13.207260445213667	9.590636646957643	2.410652701290434	nan	nan	nan	nan	nan	nan	nan	nan

5.087671232876712	15.147758943407197	10.70561630015718	2.4112683652134037	14.824120517295407	10.437399493483715	2.411060150829769	13.542729112941377	10.059094687921293	2.410824539306555	13.130052532164179	9.339501580744201	2.410533796781355	nan	nan	nan	nan	nan	nan	nan	nan

5.1726027397260275	15.034211871039938	10.433553721553157	2.4110472548254256	14.15035115173061	10.17058240068046	2.4108699541284677	12.93867135615331	9.804392528628282	2.410674458779269	13.053238020578966	9.091088997009313	2.410435085847499	nan	nan	nan	nan	nan	nan	nan	nan

5.249315068493151	14.310722158769202	10.172656287263662	2.4108635844500577	13.193159397263582	9.926187699970924	2.410719780738434	12.467459739796006	9.571059915069185	2.4105579642993304	12.984097708569042	8.868382582360864	2.410361087822603	nan	nan	nan	nan	nan	nan	nan	nan

5.3342465753424655	13.159697773102032	9.922999485063302	2.4107110554789974	12.275418932811018	9.684947078024393	2.410591516920959	12.161637737498149	9.335268132769421	2.4104572979746663	12.907726624216851	8.62268323332137	2.4102931084330903	nan	nan	nan	nan	nan	nan	nan	nan

5.416438356164384	12.107978852688492	9.682804481943627	2.4105844208262655	11.766502858257875	9.45014363066476	2.410485338278413	12.128575308175773	9.101584942547587	2.4103742493641116	12.833955416340594	8.384884186763742	2.4102385341016817	nan	nan	nan	nan	nan	nan	nan	nan

5.501369863013698	11.564161508646617	9.44910868693561	2.4104793109941043	11.74176008232843	9.215932130167445	2.4103961478602263	12.337478739302927	8.867659352023285	2.4103049453859526	12.757685652552151	8.138443861509321	2.4101917625638807	nan	nan	nan	nan	nan	nan	nan	nan

5.583561643835616	11.620841073128476	9.21848433783346	2.410392088586343	12.049093294308246	8.989390045615046	2.4103245379299643	12.724104373899651	8.63164096987978	2.4102477946234138	12.683546182139276	7.898860357595277	2.4101542308760755	nan	nan	nan	nan	nan	nan	nan	nan

5.668493150684932	12.034548678962395	8.987725190145145	2.4103197266819696	12.490647758093672	8.753026254430415	2.4102631604498104	13.165936750258552	8.389415414275438	2.4101996157352694	12.606422037980941	7.650032417268402	2.41012207929712	nan	nan	nan	nan	nan	nan	nan	nan

5.7534246575342465	12.506650025384726	8.754379627641583	2.4102597072079677	12.93974375514528	8.515559400492922	2.410212740686687	13.509298737597986	8.15405866402754	2.4101609481998536	12.529018028351585	7.400064504813289	2.41009543062138	nan	nan	nan	nan	nan	nan	nan	nan

5.835616438356165	12.93126077210457	8.517017602704877	2.4102099360645957	13.399115453491056	8.27389189414451	2.410171051316863	13.657914900423016	7.9061830322279985	2.4101280167511767	12.454362198920089	7.157337742187254	2.41007405982877	nan	nan	nan	nan	nan	nan	nan	nan

5.920547945205479	13.381603234047901	8.27523236439191	2.410168672274901	13.841225742423434	8.025804574120462	2.410136071020728	13.551026907513673	7.656304412928225	2.410100569415013	12.377804059926927	6.906042736829157	2.4100557636218265	nan	nan	nan	nan	nan	nan	nan	nan

6.002739726027397	13.883917444016076	8.029468956312469	2.4101344688678026	14.085182108744608	7.788541252712543	2.4101085802409434	13.180201394995052	7.405221692476046	2.410077957858171	12.304016011131171	6.662753550037964	2.4100410967490293	nan	nan	nan	nan	nan	nan	nan	nan

6.087671232876712	14.243330016678083	7.7807584594077	2.4101061235728416	13.922465446175686	7.530302862268897	2.410084025861808	12.642315755156357	7.153934210300532	2.410059116348394	12.227574832942793	6.4115658147468455	2.410028544717449	nan	nan	nan	nan	nan	nan	nan	nan

6.1726027397260275	14.132918518053417	7.530416530600132	2.4100826377151767	13.251046089404703	7.27434919012277	2.4100638711259585	12.03763360119044	6.89839445346014	2.4100432577246353	12.15102078723646	6.160809252718187	2.4100181509881526	nan	nan	nan	nan	nan	nan	nan	nan

6.249315068493151	13.4115142301063	7.279744596959944	2.410063181960636	12.29489417502266	7.030235166157734	2.410048001179372	11.564720156755946	6.658363728629704	2.4100309812642946	12.085739203803639	5.931120743516501	2.410010299312736	nan	nan	nan	nan	nan	nan	nan	nan

6.3342465753424655	12.262148077274253	7.029777751945483	2.410047067780188	11.376233643159217	6.781701477584569	2.4100344805658964	11.257386288135761	6.412584502911763	2.4100203977529335	12.011931873224782	5.682143716382904	2.410003195849792	nan	nan	nan	nan	nan	nan	nan	nan

6.416438356164384	11.209963891953613	6.781168394270606	2.410033723687641	10.863788911504903	6.53469911038434	2.4100233164994425	11.223709845724748	6.168013588057792	2.4100116883578773	11.9415751108154	5.4416554161202315	2.409997506493215	nan	nan	nan	nan	nan	nan	nan	nan

6.501369863013698	10.662131285289973	6.534176055981419	2.4100226754591354	10.83454613848923	6.286492291101674	2.4100139613492173	11.432618525539777	5.924342610564026	2.410004437066713	11.868022203529	5.193477264395766	2.409992641679437	nan	nan	nan	nan	nan	nan	nan	nan

6.583561643835616	10.712766472554513	6.288736008178316	2.4100135296728316	11.139830752188649	6.047479669268009	2.410006468014025	11.819595990982709	5.681301251729359	2.409998471537009	11.794609292821079	4.9534349028121865	2.4099887465729206	nan	nan	nan	nan	nan	nan	nan	nan

6.668493150684932	11.123178888165164	6.044554608012376	2.410005960016005	11.583630779944597	5.801328065731245	2.410000060216312	12.262559269162168	5.435249897640504	2.409993453600634	11.717490861098115	4.705308465605862	2.4099854170196	nan	nan	nan	nan	nan	nan	nan	nan

6.7534246575342465	11.59833743396819	5.801204015691513	2.409999695897879	12.037263136623842	5.558213263207282	2.4099948081217635	12.612483734884824	5.195886077248209	2.4099893900869844	11.641321714541439	4.456875170243647	2.4099826631304357	nan	nan	nan	nan	nan	nan	nan	nan

6.835616438356165	12.029850425894747	5.558221571875661	2.4099945129828453	12.49936122977677	5.315122834190708	2.4099904750599928	12.766477458313801	4.951702929854048	2.40998599394665	11.56779325793045	4.215953404762493	2.409980459177202	nan	nan	nan	nan	nan	nan	nan	nan

6.920547945205479	12.48384864036623	5.3152139250990595	2.409990225322531	12.94148775837974	5.069171729549762	2.4099868469849564	12.667329005192764	4.707315286249293	2.4099831687838864	11.486242225942114	3.966291844890452	2.4099785760633616	nan	nan	nan	nan	nan	nan	nan	nan

7.002739726027397	12.98388421695932	5.071935944013804	2.409986678818554	13.187704333145806	4.833558891289137	2.4099839720522054	12.30342588151822	4.462611918227508	2.4099808462921604	11.396703872446588	3.7238311897448755	2.409977069425843	nan	nan	nan	nan	nan	nan	nan	nan

7.087671232876712	13.341967865619687	4.828302164554142	2.4099837457924154	13.036529030021569	4.584289400195006	2.409981463590304	11.76934801555877	4.217570022588231	2.4099789147410946	11.29861253629283	3.4722472405132336	2.4099757824743886	nan	nan	nan	nan	nan	nan	nan	nan

7.1726027397260275	13.24067861228687	4.584361301438108	2.409981320476229	12.3870778352683	4.337417588653257	2.409979408845014	11.166432690308085	3.9673456991532565	2.4099772921244886	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.252054794520548	12.54011155294946	4.340209373382646	2.409979315269102	11.428759152190931	4.095696977481767	2.4099777545077687	10.680715803114833	3.725896990489135	2.4099760092929805	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.336986301369863	11.403795575879816	4.095820488740866	2.409977657629949	10.502167001095973	3.850850644981456	2.4099763658918856	10.369109057547098	3.4802038796709382	2.4099749244077535	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.419178082191781	10.341565051088322	3.8510650545559533	2.409976287499164	9.972323309368747	3.605318850729344	2.409975221419627	10.317993346465926	3.233323006155077	2.4099740332637123	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.504109589041096	9.766493774653371	3.6056592446617324	2.4099751551596347	9.932672454038734	3.3560970034965036	2.4099742640781923	10.489981863374954	2.9850504612622433	2.4099732925595245	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.586301369863014	9.802271439954373	3.359243233419777	2.4099742194626637	10.237497395993321	3.113585883548578	2.409973498591927	10.832993747018905	2.735025793026008	2.4099726842540594	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.671232876712328	10.223891544947637	3.1114389272842984	2.409973446356841	10.663663383563105	2.8613271615808094	2.4099728451077977	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.756164383561644	10.701290263314108	2.8619584768214272	2.409972807668422	11.05341555193465	2.609926484497936	2.409972310364828	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.838356164383562	11.067022112742116	2.610604445644464	2.409972280090408	11.428490098044492	2.3564657025034377	2.409971869916192	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

7.923287671232877	11.391480727720811	2.357193932323033	2.4099718443448004	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

8.005479452054795	11.825773603014948	2.10162222082732	2.4099714844884845	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/TTF_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Jan-22	127.805	128.145	127.80500004623175	127.80500031167425	127.97498413881692

Feb-22	126.855	127.24	127.2399999959598	127.23999996061586	127.04754025953065

Mar-22	113.865	114.455	113.86500000128024	113.86500001804438	114.15993611973316

Apr-22	71.6	72.195	72.19499999896185	72.19499998678042	71.89754849374557

Jul-22	65.84	67.83	67.82999999066159	67.82999988482503	66.83496338882583

Oct-22	65.48	69.135	65.81184065395377	65.63032257658283	67.30744854655417

Apr-23	32.0	45.0	42.350681064604736	43.08029011996555	38.49999060593435

May-23	27.0	40.0	31.104070455010277	31.23858381997571	33.500011463724924

Jun-23	26.0	40.0	27.125112491918756	26.256502966892583	32.99999717311662

Jul-23	26.0	40.0	28.182252251777086	27.53052221979248	33.000007040229356

Aug-23	27.0	40.0	31.050504178682054	31.113711274083034	33.49999884784485

Sep-23	27.0	40.0	32.86281855931608	33.47096096219496	33.500005436461144

Q1-22	122.665	123.19	122.82766668177496	122.82766676798357	122.92792950313233

Q2-22	68.615	68.8	68.6150000022136	68.61500002524897	62.75697825546612

Q3-22	66.82	67.0	66.89440219503115	66.89440237510094	59.908636879362476

Q4-22	67.67	67.875	67.87499987586682	67.87499783807105	53.346469307783615

Q1-23	66.325	66.525	66.32500008023754	66.32500102446826	37.68964929015027

Q2-23	30.875	33.5	33.49999989891234	33.499998802472426	34.98351635985716

Q3-23	30.675	33.3	30.675000066562127	30.6750007301738	33.331525495914505

Q4-23	31.925	32.975	32.97499955215469	32.974999351173025	35.91069444310895

Q1-24	32.275	33.4	32.27500222188547	32.275006083327376	36.54549899024579

S-22	67.75	67.875	67.7500000117175	67.75000011369914	61.325025213927674

W-22	67.1	67.185	67.10851646044576	67.10851589727847	45.60408578258031

S-23	31.975	32.2	32.079781403960325	32.079781192355085	34.15300729164555

W-23	32.55	32.75	32.62691344803174	32.626915267162346	36.226362278023984

S-24	24.625	25.0	24.626128834263653	24.99998967048286	36.54549255482576

W-24	25.63	26.07	26.06999839555578	26.045780758020847	36.54548727303697

Y-22	81.245	81.52	81.36230134817478	81.36230090692604	74.50374916642951

Y-23	40.61	40.75	40.74945195327219	40.74945202934532	35.46808947739913

Y-24	26.95	27.2	26.950000332275263	26.950005097322613	36.545492845899766

Y-25	23.1	23.35	23.100000412856428	23.10001013035476	36.545487180517355

Y-26	20.1	21.4	20.10000087871663	20.10001219958849	36.54548717393091

Y-27	20.55	21.4	20.55000063928085	20.550010797312073	36.54548717392895



==> data/TTF_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	120.77927138435206	117.71226098908326	39.58075218363639	125.20924904705525	124.15283443578585	97.23954392514345	104.10289393908516	103.54181714372189	88.6607945044404	85.62897871833084	85.34885773717008	74.50664399954705	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	127.80500004623175	127.80500031167425	127.97498413881692	122.82766668177496	122.82766676798357	122.92792950313235	95.57157459426068	95.57157464870816	92.67623578192999	81.36230134817478	81.36230090692604	74.5037491664295	128.145	127.805	123.19	122.665	nan	nan	81.52	81.245

0.16986301369863013	127.2399999959598	127.23999996061586	127.04754025953065	104.0267977516339	104.02679774224757	103.96871462686464	85.29961325877629	85.29961324963453	82.20474051535692	76.66624587559875	76.68459856431049	66.77309334383624	127.24	126.855	nan	nan	nan	nan	nan	nan

0.2465753424657534	113.86500000128024	113.86500001804438	114.15993611973316	83.45537263781007	83.37886544496362	80.26853963636134	75.82582896809036	75.82478305063354	70.91590305249073	72.19436548946959	72.20128379409454	59.87467651260927	114.455	113.865	nan	nan	nan	nan	nan	nan

0.3315068493150685	72.19499999896185	72.19499998678042	71.89754849374557	68.61500000221359	68.61500002524897	62.756978255466116	67.7500000117175	67.75000011369914	61.325025213927674	67.43013698067242	67.43013675099075	53.486091031721585	72.195	71.6	68.8	68.615	67.875	67.75	nan	nan

0.4136986301369863	63.94288008612849	63.71582647657631	54.47810232326283	67.18309782546838	67.18309781656325	61.150461211833154	66.69873403504356	66.66815228846521	60.60915252325856	64.97717926004032	65.03714689892377	50.7410862738193	nan	nan	nan	nan	nan	nan	nan	nan

0.4986301369863014	69.86285725208663	70.09747939734594	62.1712464804634	68.19628529837067	68.27070065630346	61.563266468620114	67.25601385397411	67.25531340934259	60.42983857937987	62.18812967493166	62.278805741787835	48.959385406296896	nan	nan	nan	nan	nan	nan	nan	nan

0.5808219178082191	67.82999999066159	67.82999988482503	66.83496338882583	66.89440219503115	66.89440237510095	59.90863687936247	67.38470103544898	67.384700106586	56.62755309357304	58.67543832478087	58.67543781599715	46.56174847692593	67.83	65.84	67.0	66.82	nan	nan	nan	nan

0.6657534246575343	66.94975903796754	66.94355103322467	55.70320179501766	66.21437024461873	66.15320676036715	60.06784383468398	68.17363991714691	68.2100460749428	51.593049115329485	55.30809536613589	55.252742452665615	43.68809465005883	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	65.87041573517877	65.87683133499155	57.09704907340664	66.30540975634241	66.22876806076678	59.28395543860952	68.50271200844074	68.51772653882836	48.650446217923154	52.259117556169166	52.209660171752226	41.802343166874294	nan	nan	nan	nan	nan	nan	nan	nan

0.8328767123287671	65.81184065395377	65.63032257658283	67.30744854655417	67.87499987586682	67.87499783807105	53.346469307783615	67.10851646044576	67.10851589727847	45.60408578258031	49.546164363632506	49.54616397672785	39.86286012822124	69.135	65.48	67.875	67.67	67.185	67.1	nan	nan

0.9178082191780822	67.25042518330768	67.19909845353207	53.17991892560292	70.13290958967511	70.26688538951845	43.11825439597498	63.22709042799283	63.37910827088166	40.709460915273304	46.768687543123605	46.82974824215556	37.11270420552887	nan	nan	nan	nan	nan	nan	nan	nan

1.0	70.5425862196113	70.7737692781454	39.54666785822018	70.72442873000682	70.83211788886842	37.89878689478473	57.09239997842192	57.27495462551025	37.42590776522996	43.93727294861141	44.006495386737996	35.724010819941476	nan	nan	nan	nan	nan	nan	nan	nan

1.084931506849315	72.51273399815902	72.72882756797507	36.95274622763823	66.32500008023754	66.32500102446828	37.68964929015027	49.821823193493934	49.82182311175213	36.329107319671415	40.74945195327219	40.74945202934531	35.46808947739914	nan	nan	66.525	66.325	nan	nan	40.75	40.61

1.16986301369863	68.94584496249051	68.79678956315796	37.12174942389338	56.088490845130245	56.25915888981892	38.21947214870528	42.22930974521858	42.08067689189765	35.65211884005995	37.4290722080666	37.341030762071675	35.43349590337318	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	57.770051429958556	57.688591284725625	38.93949416734595	43.756719677958436	44.012512302659864	36.96330861675247	36.28036431779333	36.16748619109579	35.06589396991862	34.66325064114846	34.55877739501579	35.392453228550636	nan	nan	nan	nan	nan	nan	nan	nan

1.3315068493150686	42.350681064604736	43.08029011996555	38.49999060593435	33.49999989891234	33.499998802472426	34.98351635985716	32.079781403960325	32.079781192355085	34.15300729164555	32.353347425996034	32.353348229758716	35.18968478483477	45.0	32.0	33.5	30.875	32.2	31.975	nan	nan

1.4136986301369863	31.104070455010277	31.23858381997571	33.500011463724924	28.822058463782295	28.364536698256426	33.16848357408784	30.57862818355116	30.550214735636953	33.57459026822591	31.04949262560006	31.25050471698855	35.029480901864694	40.0	27.0	nan	nan	nan	nan	nan	nan

1.4986301369863013	27.125112491918756	26.256502966892583	32.99999717311662	28.80400895762822	28.322460079531723	33.16847932308477	30.854031858854498	30.81054138970767	34.03141385796057	30.469391258642602	30.894895822804944	35.287431730167135	40.0	26.0	nan	nan	nan	nan	nan	nan

1.5808219178082192	28.182252251777086	27.53052221979248	33.000007040229356	30.675000066562127	30.6750007301738	33.331525495914505	31.82499980935841	31.825000040673416	34.62110996951173	30.21100367828019	30.762600371223577	35.57804601269547	40.0	26.0	33.3	30.675	nan	nan	nan	nan

1.6657534246575343	31.050504178682054	31.113711274083034	33.49999884784485	32.33519790332002	32.73589277301748	33.98069696236399	32.7070994133682	32.67866147131896	35.21843747108892	29.86005877515831	30.382895035689383	35.878346427204576	40.0	27.0	nan	nan	nan	nan	nan	nan

1.7506849315068493	32.86281855931608	33.47096096219496	33.500005436461144	32.926582484270085	33.3259642527427	34.90383118992292	33.02836648454047	32.93239048029753	35.722601050464334	29.29214406079229	29.659476032114476	36.13629771888417	40.0	27.0	nan	nan	nan	nan	nan	nan

1.832876712328767	33.10929099312311	33.64671795984469	34.92658042453104	32.97499955215469	32.974999351173025	35.91069444310895	32.62691344803174	32.626915267162346	36.22636227802399	28.626521141147695	28.813452468822607	36.38592741642488	nan	nan	32.975	31.925	32.75	32.55	nan	nan

1.917808219178082	32.80154761674263	32.849522045951716	36.2841494009563	33.079000923416366	32.62143016962043	36.456177979813845	31.52553140217697	31.958490192640706	36.50035934466436	27.972247877664383	28.028499925091957	36.52304795826934	nan	nan	nan	nan	nan	nan	nan	nan

2.0	33.008564822875364	32.42471039271552	36.533400437963614	33.130150484810855	32.53881670785236	36.54137091100574	30.084750658430714	30.97925025590221	36.543449602373705	27.43696449456961	27.441732612011094	36.5444690994836	nan	nan	nan	nan	nan	nan	nan	nan

2.084931506849315	33.417940223964216	32.59741587265636	36.545434791526205	32.27500222188547	32.275006083327376	36.54549899024579	28.579271325981342	29.68852598013143	36.54549783657354	26.950000332275263	26.950005097322613	36.545492845899766	nan	nan	33.4	32.275	nan	nan	27.2	26.95

2.16986301369863	32.952484057440024	32.598151937518494	36.54554692370132	29.937540336021144	31.280818216172538	36.545522517622665	26.981731976088977	28.06190039747048	36.54550713009075	26.456992300639566	26.471084056155874	36.54549728597141	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	30.49829088977182	31.65029855943251	36.54551834799085	27.072453004076436	29.436635613212395	36.54550569927028	25.596532750345727	26.42213674097688	36.545497684386405	25.94561214736568	26.00093213901653	36.54549256796325	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	26.44365249977387	29.62559926416948	36.545503233699506	24.883540430077208	27.102045876935488	36.54549668290128	24.626128834263653	24.999989670482865	36.54549255482576	25.346085711401095	25.521452623720982	36.5454899211667	nan	nan	nan	nan	25.0	24.625	nan	nan

2.4164383561643836	24.25513173544807	27.04010461767897	36.54549543658594	24.09018031963359	24.91295905308803	36.54549207707039	24.457587000157368	24.141226943060044	36.54548995650903	24.746344842453254	25.147238539493305	36.545488601611304	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	23.97278401149733	24.6424984575999	36.54549141996225	24.120612496615017	23.407637868741368	36.54548966950253	24.789178330708513	23.90421496811998	36.54548859659351	24.152970690226987	24.893636854942443	36.5454879000754	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	24.038838234273562	23.047549548646895	36.545489353465975	24.371515190578506	22.920781901056902	36.54548847162063	25.338438805892082	24.24125074584867	36.54548790947245	23.648795401921824	24.764585759721303	36.54548755119667	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	24.34544658326392	22.57269981252114	36.54548829154582	24.824993680681143	23.369494833032064	36.54548783594766	25.937956317314608	24.89755919681208	36.54548754885337	23.23927787087337	24.693277058119342	36.545487366143284	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	24.74221893965202	23.149473490034197	36.545487746457745	25.465091042099736	24.406248958700555	36.54548751189428	26.300477390745073	25.572746245310984	36.5454873667375	22.9670231190201	24.60215599413533	36.54548727125186	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	25.38464536619107	24.3792137338635	36.545487466952636	26.305362421205654	25.561719590640443	36.54548734732427	26.06999839555578	26.045780758020843	36.54548727303697	22.844440958471562	24.42181358073247	36.54548722420919	nan	nan	nan	nan	26.07	25.63	nan	nan

2.9205479452054797	26.27109034298642	25.690960826365203	36.5454873237705	27.050918953948077	26.425623560592097	36.545487261759085	25.039888726334166	26.16992436128181	36.5454872242567	22.850002612667144	24.09741520942126	36.54548719932985	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	27.25924600352919	26.619153283812775	36.54548725048987	27.145145809930916	26.752204612883745	36.54548721996786	23.513267403369177	25.888495125758435	36.54548719973026	22.949788882541583	23.653199993441138	36.545487187017834	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	27.597264753684712	26.943057773720028	36.545487213017246	25.829404058224785	26.54059884023193	36.54548719709883	21.93114685865924	25.296594834597343	36.54548718698262	23.100000412856428	23.10001013035476	36.54548718051736	nan	nan	nan	nan	nan	nan	23.35	23.1

3.1726027397260275	26.518260336433976	26.688209727714987	36.54548719387097	22.961070962957976	25.90560608783747	36.545487185490195	20.495869947419287	24.48560902762506	36.54548718040485	23.2410625854135	22.509619614680073	36.545487177198524	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	23.43935059535011	26.004813943855897	36.5454871840959	19.960342875210962	25.043561931831505	36.54548717993261	19.687918645203684	23.647390584011454	36.54548717732306	23.312949582518034	21.99075522744387	36.54548717566918	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	19.1468052609085	25.07266123939941	36.54548717910891	18.075727650297704	24.066261202651063	36.54548717697757	19.636509518311296	22.8067205410249	36.54548717564823	23.290437811852357	21.471424873006193	36.54548717480594	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	17.26862962052581	24.054149299580107	36.54548717656644	18.111055921517732	23.111916219376106	36.54548717548533	20.695821163896863	22.058696967645403	36.54548717480941	23.147755280769054	21.044460082180443	36.54548717438032	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	17.83865133711787	23.072376799076025	36.545487175271084	19.415494415196406	22.2512192361914	36.545487174713514	22.389389479314133	21.430119588622844	36.545487174374884	22.872909168066275	20.690109665711237	36.54548717415638	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	19.217099562251462	22.207947094301215	36.54548717461154	21.180326366020395	21.56087053876425	36.54548717433334	24.249796572148227	20.939239307159614	36.545487174157515	22.49947925631441	20.429496519705683	36.545487174046094	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	21.13986644047542	21.4998227688384	36.54548717427591	23.280586406275994	21.005477715914697	36.5454871741335	25.941496647788234	20.5658474204244	36.54548717404448	22.034276856611804	20.23701942330365	36.545487173988136	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	23.250802652978102	20.955307460299423	36.54548717410522	25.39596470897162	20.599996868004084	36.54548717403253	26.998063905533723	20.3066618262923	36.545487173987894	21.531769268323416	20.110611633154484	36.545487173958676	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	25.450129359139044	20.55968452326384	36.54548717401846	27.31926677827606	20.31760807555498	36.54548717398169	26.964442634478807	20.12879241560277	36.545487173959025	21.05532614703413	20.04224434163002	36.545487173944196	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	27.485156626458792	20.286342365273654	36.54548717397438	28.602406889300475	20.126217124934104	36.545487173955465	25.6403291896336	20.01341264060281	36.54548717394411	20.621069124152775	20.019418290331405	36.54548717393659	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	29.027865634655587	20.10578876682804	36.545487173952	28.61796420427985	20.01006750633927	36.54548717394275	23.35908555840497	19.946033754212205	36.545487173936664	20.298698051890305	20.03893046894847	36.54548717393286	nan	nan	nan	nan	nan	nan	nan	nan

4.087671232876712	29.258158075727636	19.99168557303415	36.545487173940636	26.60173350970828	19.935780852096066	36.545487173935854	20.720151156240252	19.911304956769087	36.54548717393283	20.100000878716628	20.10001219958849	36.54548717393091	nan	nan	nan	nan	nan	nan	21.4	20.1

4.1726027397260275	27.455358691546667	19.924441822671646	36.54548717393487	22.578406174247625	19.896805757923268	36.54548717393237	18.062296516410356	19.902741238385318	36.545487173930866	20.05485795510268	20.20161179052696	36.545487173929914	nan	nan	nan	nan	nan	nan	nan	nan

4.249315068493151	23.174292650415545	19.89011783515423	36.54548717393195	18.214530361353457	19.883392040174854	36.54548717393071	16.15459900019806	19.917757910556965	36.54548717392994	20.154153447553004	20.329583115070502	36.54548717392946	nan	nan	nan	nan	nan	nan	nan	nan

4.3342465753424655	17.410834466061658	19.87792295101945	36.54548717393047	14.903201575887255	19.887098027324825	36.54548717392984	15.178499913619213	19.956169207952204	36.54548717392945	20.403788846906256	20.50945730960495	36.5454871739292	nan	nan	nan	nan	nan	nan	nan	nan

4.416438356164384	14.032538293541494	19.881958912120066	36.545487173929715	13.693451303937348	19.90848317057143	36.5454871739294	15.683644820609146	20.02532602185791	36.5454871739292	20.749286274348083	20.715330662107153	36.54548717392908	nan	nan	nan	nan	nan	nan	nan	nan

4.501369863013698	13.295254077470146	19.901583522675118	36.545487173929345	14.09466763904267	19.952123780939075	36.54548717392918	17.255033974372992	20.13131955136378	36.545487173929075	21.168050036363038	20.950668082559638	36.54548717392901	nan	nan	nan	nan	nan	nan	nan	nan

4.583561643835616	13.739716468978886	19.94168450763213	36.545487173929146	15.450805878114952	20.024489614877115	36.54548717392907	19.4899617470222	20.285642693883666	36.54548717392902	21.575574556687435	21.183133432453786	36.54548717392898	nan	nan	nan	nan	nan	nan	nan	nan

4.668493150684932	15.223244836434702	20.011472981598235	36.545487173929054	17.67383833728094	20.14216887314439	36.545487173929004	22.014931979033722	20.49560945323152	36.54548717392898	21.93289587963418	21.40210836880118	36.54548717392897	nan	nan	nan	nan	nan	nan	nan	nan

4.7534246575342465	17.454078010625143	20.123505413418446	36.545487173929	20.450129610091558	20.312484506078874	36.545487173928976	24.219998852598913	20.748234151703038	36.54548717392897	22.15208346673595	21.562783934725644	36.54548717392896	nan	nan	nan	nan	nan	nan	nan	nan

4.835616438356165	20.33710312198763	20.29092617732855	36.545487173928976	23.529117615929447	20.546795772890214	36.54548717392896	25.657788158947625	21.065785455772264	36.545487173928954	22.165521381518563	21.61656350399138	36.545487173928954	nan	nan	nan	nan	nan	nan	nan	nan

4.920547945205479	23.562975247265367	20.523740538447964	36.54548717392896	26.356025620786504	20.849050033318647	36.54548717392896	25.898888636160045	21.416771843355	36.54548717392895	21.91203723062735	21.50893324774912	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan

5.002739726027397	26.688366660191335	20.82497688565406	36.545487173928954	28.031755531134124	21.188825460056357	36.545487173928954	25.10256618660577	21.77451852876207	36.545487173928954	21.382132206388455	21.18429398506604	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan

5.087671232876712	28.726636555756958	21.18793882118067	36.545487173928954	27.833762491810653	21.596308242718358	36.54548717392895	23.695755534468677	22.09549970812729	36.54548717392895	20.550000639280853	20.55001079731207	36.54548717392895	nan	nan	nan	nan	nan	nan	21.4	20.55

5.1726027397260275	28.74974636098836	21.59263944618555	36.54548717392895	25.426342539692257	22.003630343617303	36.54548717392895	21.84950006587995	22.32363212827532	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.249315068493151	26.11354815892964	22.0079914159631	36.54548717392895	22.2370548713063	22.34747913945244	36.54548717392895	20.117884092599006	22.364053014764202	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.3342465753424655	21.614386499937257	22.38271540646295	36.54548717392895	19.603221181053534	22.589205553037218	36.54548717392895	18.69233802910277	22.16433183610001	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.416438356164384	18.963143878556227	22.652867249705796	36.54548717392895	18.389293759691963	22.633199072129266	36.54548717392895	17.99018883714138	21.599592020549863	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.501369863013698	18.253469074750367	22.729911946387283	36.54548717392895	17.998713313891717	22.380626890075963	36.54548717392895	17.68202846650019	20.597294712100595	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.583561643835616	17.946886884319568	22.51993779043207	36.54548717392895	17.79135578097756	21.74407631173822	36.54548717392895	17.455535226079785	19.02972007526015	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.668493150684932	17.80400191037485	21.903298193289544	36.54548717392895	17.591083914590797	20.56598496897046	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.7534246575342465	17.617572640480287	20.777823506151535	36.54548717392895	17.361863565840622	18.794365477224403	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.835616438356165	17.352531667945946	19.023666708669698	36.54548717392895	17.11971467118201	16.31536383878208	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.920547945205479	17.115797452358787	16.573962842470475	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.002739726027397	16.890688531343777	13.356803868550857	36.54548717392895	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/TTF_220311_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Apr-22	125.845	127.845	127.71459789488354	126.9281746946192	126.84499121778083

May-22	124.98	126.94	125.4093141759279	125.65633769879832	125.96000677398727

Jun-22	122.815	125.785	123.72650360549257	124.30432316710736	124.30000753177356

Jul-22	120.81	124.175	122.42386745764611	122.77655908376558	122.4924980928547

Oct-22	113.905	119.97	118.10727092181465	117.97513823918885	116.93743181199847

Apr-23	50.0	85.0	72.77527780920559	72.71445852903392	67.5000654379881

May-23	55.0	80.0	63.72437435914531	63.61465554786038	67.49993930542837

Jun-23	50.0	58.0	57.9999999869178	57.99999999188659	54.00012032402682

Jul-23	50.0	80.0	56.95057635113464	56.98183849449511	64.99991080393829

Aug-23	50.0	80.0	58.34252984660449	58.40479447231916	64.99997537445616

Sep-23	50.0	80.0	60.213492364814975	60.291043390273046	64.99987899767048

Q2-22	124.56	126.965	125.61452510401152	125.62990554411587	125.70450738989271

Q3-22	119.26	122.32	121.174961463392	121.1990610105821	119.37719772628381

Q4-22	112.75	115.39	114.82452744439895	115.0108354445951	106.48653632238819

Q1-23	93.38	96.31	94.04881266435285	94.45763259328082	83.84071624767708

Q2-23	63.275	65.725	64.82103229689238	64.76360524847568	63.04949111350249

Q3-23	58.05	61.7	58.483598511677855	58.54040134434167	64.99992218978633

Q4-23	57.85	60.55	60.5499999338252	60.54999995744798	42.691123634738275

Q1-24	54.025	57.525	54.025000413315524	54.02503554735377	30.973477262190734

Q2-24	42.4	45.75	44.78509486502067	44.80236791891684	23.238050304288464

Q3-24	39.375	42.7	40.63756873485603	40.620483785081504	17.30106817849707

Q4-24	40.775	44.525	42.75657645893642	42.756541109572154	12.75883564423352

Q1-25	35.975	39.75	38.385386209447965	38.38542433528358	9.360995329068025

Q2-25	31.725	35.375	31.990542141178604	32.353042118878975	6.829977502174737

Q3-25	28.275	31.925	31.314805005491294	31.396459874926947	4.9671434304264235

Q4-25	30.075	34.025	31.95046112617979	31.480791928998734	3.5899098730044035

Q1-26	25.88	32.65	29.328985114649775	30.532280154239295	2.588767332938196

S-22	121.88	124.445	123.38261332839951	123.4023771447437	122.52356482676693

W-22	103.525	105.445	104.55082233338715	104.84716370493419	95.28805386786071

S-23	61.635	61.95	61.635000011429334	61.635000007053115	64.03003569830092

W-23	56.645	58.0	57.30532804111273	57.30534552401316	36.8643158757119

S-24	42.4	42.7	42.69999976133134	42.699999939065194	20.253337978753994

W-24	38.5	40.595	40.59499886303554	40.594999847561326	11.078584938931902

S-25	31.505	33.625	31.650827297007936	31.87213738421456	5.893470755722032

W-25	30.005	32.595	30.65412683476385	31.01174764477703	3.0948393861584766

Y-23	68.105	70.545	69.35396749532944	69.4547724130718	63.536285943769656

Y-24	45.53	46.245	45.53000007693305	45.53000001567968	21.03486382579459

Y-25	33.25	33.5	33.38692761044195	33.379512846451156	6.167853249944272

Y-26	24.9	25.35	25.136621201977544	25.12654579604607	1.6798411875868247

Y-27	23.15	24.35	23.728335618872833	23.74827142084312	0.4402094653811715



==> data/TTF_220311_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	130.7007174747296	128.25032893612803	123.1467439091443	127.94400997844446	126.94512941870971	125.30064138815766	125.1905621164909	124.83799850379806	123.56890598304958	117.99275413623212	117.92827316157917	112.93016318114219	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	127.71459789488354	126.9281746946192	126.84499121778083	125.61452510401153	125.62990554411587	125.70450738989271	123.38261332839951	123.40237714474371	122.52356482676694	113.9925148048591	114.15018852544144	108.94311826643562	127.845	125.845	126.965	124.56	124.445	121.88	nan	nan

0.16712328767123288	125.4093141759279	125.65633769879832	125.96000677398727	123.8546058565823	124.24510320948588	124.25030300897075	121.78753098275467	121.91314707643681	120.87784246161347	109.47695424987188	109.69426664881799	104.06545313384991	126.94	124.98	nan	nan	nan	nan	nan	nan

0.25205479452054796	123.72650360549257	124.30432316710736	124.30000753177356	122.43711425453735	122.73086758888643	121.83717057794149	120.13008941868345	120.24614029013188	117.51770530365343	104.23795936132323	104.42497309627257	99.10035151323258	125.785	122.815	nan	nan	nan	nan	nan	nan

0.33424657534246577	122.42386745764611	122.77655908376558	122.4924980928547	121.17496146339201	121.19906101058208	119.37719772628382	117.99974445389547	118.1049482275886	112.931867024336	98.83578098171435	98.9753026983092	93.32227859204791	124.175	120.81	122.32	119.26	nan	nan	nan	nan

0.4191780821917808	121.20256490534288	121.16247714734186	118.79845246254563	119.72045610892704	119.58119094338775	117.50538191425618	114.89937004793252	115.04767406967741	107.58211759480072	93.27503570965447	93.38725793593282	88.43934652093446	nan	nan	nan	nan	nan	nan	nan	nan

0.5041095890410959	119.85590171264684	119.60678299364075	116.75609078669005	117.79771266155647	117.7341082957866	113.15077337799951	110.67564547121772	110.9040219849588	102.11508762561202	87.93623821151503	88.057153379972	83.87016079564467	nan	nan	nan	nan	nan	nan	nan	nan

0.5863013698630137	118.10727092181465	117.97513823918885	116.93743181199847	114.82452744439894	115.0108354445951	106.48653632238819	104.55082233338716	104.84716370493419	95.28805386786073	83.03412237470694	83.18188711120204	79.61622558010882	119.97	113.905	115.39	112.75	105.445	103.525	nan	nan

0.6712328767123288	115.41964674153266	115.61236932308347	105.63257558751009	110.078283986938	110.51415719596707	97.65885327534525	96.96233480870924	97.27286334118334	86.97440541943834	78.2031902961319	78.36676667156586	73.91849982347931	nan	nan	nan	nan	nan	nan	nan	nan

0.7534246575342466	110.96586206653129	111.46440309017389	96.86205444717609	103.47444420098631	103.99804582623294	90.95678314264245	88.25850990804341	88.51687641233711	80.58180347121603	73.7283956336194	73.87585886639522	68.60318455941909	nan	nan	nan	nan	nan	nan	nan	nan

0.8383561643835616	104.02164517709186	104.63015763035725	90.7391466401291	94.04881266435285	94.4576325932808	83.84071624767707	79.35418275585063	79.52859122103071	73.38766935701472	69.35396749532944	69.45477241307181	63.536285943769656	nan	nan	96.31	93.38	nan	nan	70.545	68.105

0.9232876712328767	94.57454476915896	95.03188364373213	84.65975889754851	83.40427498402335	83.58523373848557	75.92980763580422	71.29228699007895	71.36782938008194	68.97929194860633	65.36530427467099	65.41020391745234	58.71077824605471	nan	nan	nan	nan	nan	nan	nan	nan

1.0	83.60112534727287	83.7664291880548	76.20250539727662	73.37335679538185	73.37225415961291	70.43236683612497	65.56758215713357	65.58278806745776	65.92270559877463	62.23843726842476	62.2483718114124	54.52144449121894	nan	nan	nan	nan	nan	nan	nan	nan

1.084931506849315	72.77527780920559	72.71445852903392	67.5000654379881	64.82103229689238	64.76360524847568	63.0494911135025	61.635000011429334	61.63500000705312	64.03003569830092	59.470164026271036	59.47017276553314	50.447175787006415	85.0	50.0	65.725	63.275	61.95	61.635	nan	nan

1.167123287671233	63.72437435914531	63.61465554786038	67.49993930542837	59.57525512637187	59.548818642061065	62.25542351207795	59.74990140060743	59.76892157808345	61.07546225354136	57.41227049988842	57.42165225950599	47.00709568691178	80.0	55.0	nan	nan	nan	nan	nan	nan

1.252054794520548	57.9999999869178	57.99999999188659	54.00012032402682	57.76180751888529	57.79332197530261	61.41304436142427	59.27768089074962	59.314846880813654	56.69002258156641	55.79301642077758	55.81329077661912	43.25262957397803	58.0	50.0	nan	nan	nan	nan	nan	nan

1.3342465753424657	56.95057635113464	56.98183849449511	64.99991080393829	58.483598511677855	58.540401344341674	64.99992218978633	59.51679922275153	59.54520065089483	53.845522912262304	54.48855116752697	54.5071328830472	40.548702798923145	80.0	50.0	61.7	58.05	nan	nan	nan	nan

1.4191780821917808	58.34252984660449	58.40479447231916	64.99997537445616	59.924547674842984	59.989024514105836	59.895500995004774	59.53495714701424	59.54971365258297	48.609685962566424	53.09972203140057	53.112428339223584	36.655536059713654	80.0	50.0	nan	nan	nan	nan	nan	nan

1.5041095890410958	60.213492364814975	60.291043390273046	64.99987899767048	60.810212211755314	60.85309184023142	51.915099463468366	58.8727083699499	58.87731361848743	42.99489480006375	51.569724237924795	51.575273582861314	32.60942194830927	80.0	50.0	nan	nan	nan	nan	nan	nan

1.5863013698630137	61.226941609560185	61.28097822411779	49.85130596781237	60.549999933825205	60.549999957447994	42.691123634738275	57.30532804111273	57.30534552401316	36.864315875711895	50.002663901222036	50.002672731539185	28.558826927232943	nan	nan	60.55	57.85	58.0	56.645	nan	nan

1.6712328767123288	60.97631168096397	60.97299102684056	40.96290654144411	59.14536661918551	59.11040279106011	37.323870930128074	55.048951347513174	55.04858877259253	32.78413168548409	48.4041641206682	48.40185873954375	25.529198250119105	nan	nan	nan	nan	nan	nan	nan	nan

1.7534246575342465	59.46049850279463	59.40967549459182	37.203409456464975	56.93520452814448	56.90153539674341	34.07469013665913	52.30835195080553	52.31173467242457	29.81523656638965	46.94268768368145	46.9413553552027	23.213951735178888	nan	nan	nan	nan	nan	nan	nan	nan

1.8383561643835618	57.05835241772624	57.00862534322474	33.92268503800147	54.025000413315524	54.02503554735377	30.973477262190734	49.405047639168096	49.41370173313531	27.105763783239603	45.53000007693306	45.530000015679676	21.03486382579459	nan	nan	57.525	54.025	nan	nan	46.245	45.53

1.9232876712328768	54.104111500862096	54.10594465970129	30.892685279569672	50.86150462535924	50.89651222038121	28.143509346514684	46.59377004638456	46.60440362681627	24.570021872214166	44.17688160300746	44.17575766027818	19.038239547666585	nan	nan	nan	nan	nan	nan	nan	nan

2.0027397260273974	50.91764126249027	50.965756581867375	28.09984908302551	47.73179124930722	47.77182308641355	25.602081404492676	44.34612036820433	44.35260354762244	22.33683467103039	42.94961246909894	42.946256264130966	17.35148115371238	nan	nan	nan	nan	nan	nan	nan	nan

2.0876712328767124	47.66897678733773	47.72250835550278	25.531088216833673	44.78509486502067	44.80236791891684	23.238050304288464	42.69999976133134	42.699999939065194	20.253337978753997	41.65038287505782	41.65038345508244	15.67852961369202	nan	nan	45.75	42.4	42.7	42.4	nan	nan

2.16986301369863	44.6067294251269	44.62561352409918	23.173016810791125	42.418812306083254	42.40560174180709	21.07421890822453	41.83160284194112	41.82737577207159	18.35312278687766	40.46516219709722	40.481013185292305	14.201789211703845	nan	nan	nan	nan	nan	nan	nan	nan

2.254794520547945	42.08552389726049	42.06487369030916	21.012213668357177	40.960449487101435	40.933384008831325	19.071587937568104	41.577023416557374	41.570976037980834	16.612666903968126	39.369729077439374	39.417216324833994	12.811709433440356	nan	nan	nan	nan	nan	nan	nan	nan

2.336986301369863	40.55343235686808	40.515326783545234	19.035426076497306	40.63756873485603	40.62048378508151	17.30106817849707	41.69707259689623	41.688512447326836	15.029951911365293	38.460508086373906	38.54657894055245	11.587749819192432	nan	nan	42.7	39.375	nan	nan	nan	nan

2.421917808219178	40.2786849300841	40.256451219784026	17.229724897875283	41.244393377798986	41.24914980233609	15.632026665530784	41.78626368618882	41.77351001946333	13.566585291864088	37.647288424216214	37.766783957652606	10.438318767926608	nan	nan	nan	nan	nan	nan	nan	nan

2.506849315068493	41.09535625704126	41.105313004143056	15.58261974053934	42.20037288369965	42.21557457294518	14.126724760108807	41.52995803022936	41.516599357156224	12.283497467599048	36.8834655263184	37.01388772989777	9.394806676878131	nan	nan	nan	nan	nan	nan	nan	nan

2.589041095890411	42.35433129721489	42.38104528636529	14.08214158640381	42.75657645893642	42.75654110957216	12.75883564423352	40.59499886303554	40.594999847561326	11.078584938931902	36.11066079020526	36.22161948922582	8.478924951185583	nan	nan	44.525	40.775	40.595	38.5	nan	nan

2.673972602739726	43.146299149725635	43.15484973787985	12.716899059173443	42.32813399457865	42.29787023659057	11.501143918197393	39.07607336476973	39.11233519652222	9.981649002687375	35.232446922100905	35.297973748638064	7.621381756253985	nan	nan	nan	nan	nan	nan	nan	nan

2.756164383561644	42.781670629571614	42.746576969900616	11.476113494056852	40.85209412283163	40.809857750080724	10.419789871839184	37.15030674744709	37.251622767109424	8.989867581206388	34.32350198837451	34.340607714843514	6.8700888018118365	nan	nan	nan	nan	nan	nan	nan	nan

2.841095890410959	41.082824628798285	41.019828502032816	10.349637109135307	38.385386209447965	38.385424335283574	9.360995329068025	35.170298860207566	35.352569187809436	8.088494653668636	33.38692761044195	33.37951284645115	6.167853249944271	nan	nan	39.75	35.975	nan	nan	33.5	33.25

2.926027397260274	38.46032564447785	38.43316528133318	9.327957848806058	35.714392713731286	35.81942257083358	8.410935157441063	33.43971136232142	33.69364807161298	7.2582025225979	32.52100437964271	32.54379900346589	5.533143594423842	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	35.62026055845776	35.70789931403793	8.402193853753491	33.528993010657864	33.77074071855054	7.591030557761261	32.31273105236252	32.58458987917069	6.55321410557114	31.831121082263145	31.946564588690272	5.015368339744418	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	33.24879187215048	33.495170073056144	7.564079992644226	31.990542141178604	32.35304211887897	6.829977502174737	31.650827297007936	31.87213738421456	5.893470755722032	31.153842408984858	31.443121130577218	4.497988812542396	nan	nan	35.375	31.725	33.625	31.505	nan	nan

3.16986301369863	31.70888785496189	32.10026339289644	6.805948453817775	31.239204402805335	31.6371923060626	6.143058995412666	31.451488301866917	31.545802976534638	5.299597127968966	30.53565375812116	31.041902027444074	4.046400062474995	nan	nan	nan	nan	nan	nan	nan	nan

3.254794520547945	31.02333517263067	31.472118848217082	6.120705028340773	31.096469094067178	31.398439039790855	5.51539765338102	31.512144249843324	31.445499848655565	4.761893513015072	29.88558242025198	30.63034475512109	3.6257874210419088	nan	nan	nan	nan	nan	nan	nan	nan

3.336986301369863	30.978426657269424	31.333869726821217	5.501802408367454	31.314805005491294	31.396459874926947	4.9671434304264235	31.63263306583554	31.438625901962844	4.2785266517154135	29.21824889637247	30.166227724325342	3.2591148027662085	nan	nan	31.925	28.275	nan	nan	nan	nan

3.421917808219178	31.285286293545422	31.391705312348012	4.943211567788373	31.663772200928495	31.454413647006678	4.456135260525267	31.617276315159863	31.412697474473383	3.836210627035232	28.49042792823264	29.57872650058089	2.917995911655216	nan	nan	nan	nan	nan	nan	nan	nan

3.506849315068493	31.692898634331303	31.466049409301096	4.439392077946678	31.93238726447416	31.493077809266047	4.000109107370377	31.341528626471522	31.297964293395253	3.452033417578026	27.746313653126983	28.872185287153957	2.611055239019841	nan	nan	nan	nan	nan	nan	nan	nan

3.589041095890411	32.01407123727659	31.505861566541704	3.9852620331769244	31.950461126179793	31.48079192899873	3.5899098730044035	30.654126834763847	31.01174764477703	3.094839386158477	27.037498476462638	28.07891386332562	2.3439174883756926	nan	nan	34.025	30.075	32.595	30.005	nan	nan

3.673972602739726	32.087469122721174	31.506896326712816	3.576168113460643	31.570780429391228	31.370981301940084	3.2162859935451977	29.604639636302277	30.52964912892107	2.772431774901014	26.339986296914585	27.15859640502696	2.0957872896077	nan	nan	nan	nan	nan	nan	nan	nan

3.756164383561644	31.75426263133327	31.430459971087288	3.207856189809716	30.74410489249107	31.10068284957034	2.897867997899093	28.250083437750796	29.81071078744631	2.483438987904059	25.715068759477035	26.187334680190993	1.8800450570802265	nan	nan	nan	nan	nan	nan	nan	nan

3.841095890410959	30.887276911323433	31.179971963657973	2.876442778007668	29.328985114649775	30.532280154239295	2.588767332938196	26.763847309735986	28.87274007413032	2.222806624828895	25.136621201977544	25.126545796046074	1.6798411875868247	nan	nan	32.65	25.88	nan	nan	25.35	24.9

3.926027397260274	29.467204089351373	30.64778808872241	2.5783875645921226	27.57222443445751	29.659957444451983	2.3136161781002844	25.311753324947528	27.714358217728858	1.9845621678434875	24.644149057829456	24.047878074870724	1.5001286137707501	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	27.645850373084354	29.780258597545544	2.3104671625038864	25.81027984072227	28.548781596238022	2.078019304213265	24.209716315217413	26.48595702557964	1.7837886611990195	24.29600069370167	23.103621864438107	1.3544829046165796	nan	nan	nan	nan	nan	nan	nan	nan

4.087671232876712	25.727496619975504	28.61367098493623	2.0697502001575137	24.22689783234872	27.23143669819837	1.860867462962554	23.440633114654887	25.162106495980503	1.5970989889414482	24.034545998364916	22.14760191826528	1.2098562167570739	nan	nan	nan	nan	nan	nan	nan	nan

4.16986301369863	24.054822102631242	27.254508412319336	1.8535738046862744	23.12499322987808	25.832202444051052	1.6662381796602812	23.128561001103872	23.842506497283296	1.430175051357212	23.90624767454063	21.35981627004777	1.0843728557118466	nan	nan	nan	nan	nan	nan	nan	nan

4.254794520547946	22.904110632096664	25.825361640202175	1.6595215059864166	22.60915278971256	24.42313245492126	1.4895580181847734	23.193906620428805	22.583758442374226	1.2799483608510596	23.890229489248153	20.731116866694137	0.9681631895067451	nan	nan	nan	nan	nan	nan	nan	nan

4.336986301369863	22.408921709816607	24.41651660853975	1.4854025614154471	22.662914752588158	23.115269013351973	1.3361975635510073	23.535925954671683	21.441430772495806	1.1457284476910925	23.959423281697298	20.334662177738494	0.8674094614293609	nan	nan	nan	nan	nan	nan	nan	nan

4.421917808219178	22.523940796333573	23.072752315547046	1.3292326803073484	23.132128772329665	21.852810550515542	1.1941119230541428	23.98742964289266	20.441177499559185	1.0235934328622425	24.07690082821717	20.171145754317852	0.7741677401955771	nan	nan	nan	nan	nan	nan	nan	nan

4.506849315068493	23.068980651581835	21.814580419389696	1.1892161117762	23.785086317416663	20.72417152859041	1.0680353006895025	24.383715200006115	19.66522589952075	0.9180615830079115	24.192636371363275	20.277769075669664	0.6906893887629441	nan	nan	nan	nan	nan	nan	nan	nan

4.589041095890411	23.801427832920428	20.66986568657357	1.0637290476828178	24.408937156755215	19.76759253163964	0.955259331831178	24.631722139677745	19.116534128584586	0.820485737033225	24.256056773056685	20.663801832809458	0.6183862692594053	nan	nan	nan	nan	nan	nan	nan	nan

4.673972602739726	24.484305750564264	19.689878674541866	0.9513042843763794	24.842730513455663	19.02954444860282	0.8530749426703421	24.69682418234374	18.83597648103486	0.7328391319618617	24.226023491106453	21.37423196992965	0.5515386403462211	nan	nan	nan	nan	nan	nan	nan	nan

4.756164383561644	24.943509131742527	18.94052633518742	0.8506170812583751	24.98899551462434	18.594514207905863	0.7664214906854139	24.590378307896174	18.868295941697127	0.6546649128253742	24.065516611298108	22.377220410295017	0.4936752780791461	nan	nan	nan	nan	nan	nan	nan	nan

4.841095890410959	25.088814568934662	18.47952944014172	0.7604721508184021	24.859457899998556	18.451007761017202	0.6827171734619842	24.38993990143604	19.209549352128853	0.5844774532958881	23.728335618872837	23.748271420843125	0.44020946538117156	nan	nan	nan	nan	nan	nan	24.35	23.15

4.926027397260274	24.928841485542772	18.33873391701158	0.6797917131181127	24.545999660295465	18.63588375051517	0.6085504287575897	24.16785496136473	19.89663834479076	0.5206079200261494	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.002739726027397	24.567432186054774	18.523894715188085	0.6076045473839018	24.200426692618624	19.13612589866684	0.5453378257883787	24.004672958404825	20.880325134816154	0.46702434985892743	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.087671232876712	24.16653368011335	19.028945598289837	0.5430359741072458	23.92558144131927	19.95975532136016	0.48731729049425443	23.88244422264667	22.20261452225714	0.4173911701619454	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.16986301369863	23.866220888703705	19.85207995347818	0.4852987025939519	23.802041067833912	21.116281376209535	0.43553310179682125	23.76289889809586	23.871102858462027	0.3731941350069228	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.254794520547946	23.745968440227944	21.001829591241858	0.43368448104490886	23.808919224191023	22.624524370965467	0.38871087392947595	23.543523011402762	25.866970428244823	0.3335653681129519	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.336986301369863	23.792125080131175	22.491242590845097	0.3875564888241218	23.839775886785727	24.421094818796554	0.3482251163549876	23.07751836265577	28.21299258626314	0.2982936729215862	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.421917808219178	23.886633481763525	24.32815593791513	0.34634241343925	23.72375672835781	26.62592434071452	0.3108551682170243	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.506849315068493	23.840595538851705	26.511312297923855	0.30952815781647774	23.275210356715732	29.145047760878903	0.27781386772701555	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.589041095890411	23.447810158345096	29.034607623633903	0.27665212660823074	22.315260838525813	32.00489035372973	0.2483622294881848	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.673972602739726	22.531472046229414	31.892904698987124	0.24730004346029763	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.756164383561644	20.97347486609014	35.083546298092585	0.22110025433061026	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan



==> data/WTI_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Jan-22	70.02	70.03	70.02589574262241	70.02535758194927	70.01697406266435

Feb-22	69.8	69.81	69.80312987815392	69.80392138862055	69.80234938893425

Mar-22	69.53	69.55	69.54264115363925	69.54231889245985	69.5533286300177

Apr-22	69.25	69.27	69.26421024561388	69.26332440318073	69.27738162733168

May-22	68.97	68.99	68.97832368486921	68.97839481333459	68.98099733705607

Jun-22	68.67	68.69	68.67816123356315	68.6785180649325	68.66980410914296

Jul-22	68.35	68.37	68.35995066191487	68.36021583401785	68.3486730777875

Aug-22	68.02	68.04	68.02967538547219	68.02974324128623	68.02180641474932

Sep-22	67.68	67.71	67.6933316914557	67.69320461780723	67.69281219183112

Oct-22	67.34	67.37	67.35626593572827	67.35618576462983	67.36476759540163

Nov-22	67.01	67.04	67.02603105610456	67.02576522693104	67.04027222432148

Dec-22	66.69	66.72	66.70530133255686	66.70511003288131	66.72149317415956

Jan-23	66.04	66.86	66.39495693269252	66.39409011680091	66.41020355777763

Feb-23	65.68	66.57	66.09319831321494	66.09184091394644	66.10781602967779

Mar-23	65.4	66.26	65.79934211118032	65.798015403399	65.8154127656319

Apr-23	65.1	65.99	65.51374968810921	65.51305748423346	65.5337731991669

May-23	64.71	65.79	65.23926436483576	65.23868385804981	65.26340063414082

Jun-23	64.96	64.99	64.97892976409997	64.97825893465473	65.00454864207694

Jul-23	64.19	65.25	64.7364568636668	64.73524814113948	64.75724792059394

Aug-23	63.93	65.07	64.50862587328456	64.50720101617452	64.5213340435898

Sep-23	64.11	64.49	64.29304266934774	64.29201376316377	64.29647628468244

Oct-23	63.46	64.67	64.08922494159845	64.08886948488227	64.0822074535528

Nov-23	63.33	64.47	63.89591387584312	63.896269926015144	63.8779544612686

Dec-23	63.7	63.73	63.709778001253845	63.70996482738281	63.683069135945374

Jan-24	62.99	64.1	63.52547737316512	63.52480552057843	63.496858653646775

Feb-24	62.69	63.99	63.34474189071326	63.34421634519404	63.318614838931346

Mar-24	62.67	63.61	63.170282972981965	63.17084260609197	63.14764153034316

Apr-24	62.29	63.61	63.00305468717093	63.00470581287318	62.98327920119743

May-24	62.04	63.52	62.8435488720436	62.845126437400765	62.82492607511925

Jun-24	62.65	62.71	62.691696391411675	62.692896835609496	62.67205507590823

Sep-24	62.0	62.49	62.2742798990773	62.27641535795879	62.2424070060996

Dec-24	61.85	61.93	61.88499141154453	61.88293547399488	61.85188357216821

Jun-25	60.62	61.68	61.21033542900627	61.179376208428025	61.19011335878512

Dec-25	60.12	61.31	60.739089674735844	60.66240521725506	60.69627222674177

Dec-26	58.85	61.11	60.31409877109081	60.18067333924949	59.98187544743599

Dec-27	57.91	60.9	59.40787915618457	59.31961863102744	59.40675159728621



==> data/WTI_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	70.22508376341848	70.20577903843076	70.18861298864836	70.0252000141731	70.01861149014618	70.00932201645392	69.6392539485591	69.63580709389124	69.63584909494554	68.74628106725488	68.74458087237336	68.74412013908233	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	70.02589574262241	70.02535758194927	70.01697406266435	69.79013644858246	69.7900863287562	69.79050184848114	69.37962132032418	69.3795208996952	69.38105887241039	68.44734064162006	68.44726377875135	68.44965242881068	70.03	70.02	nan	nan	nan	nan	nan	nan

0.16986301369863013	69.80312987815392	69.80392138862055	69.80234938893425	69.53073954741059	69.53057771509047	69.53865639596245	69.09429370981627	69.0943308765688	69.0953277645033	68.13895953721506	68.1388547611634	68.14332397497098	69.81	69.8	nan	nan	nan	nan	nan	nan

0.2465753424657534	69.54264115363925	69.54231889245985	69.5533286300177	69.2616980148063	69.26132453233748	69.27049514999172	68.80706229259822	68.8069898383557	68.80687250729439	67.85436204730193	67.8540924233802	67.8599077172746	69.55	69.53	nan	nan	nan	nan	nan	nan

0.3315068493150685	69.26421024561388	69.26332440318073	69.27738162733168	68.9736173473215	68.97346717864582	68.97611526970304	68.49987725037664	68.49983815915526	68.49779081730357	67.5364380190383	67.53608308595311	67.54244089043635	69.27	69.25	nan	nan	nan	nan	nan	nan

0.4136986301369863	68.97832368486921	68.97839481333459	68.98099733705607	68.6720798017087	68.6723094784337	68.6664555014613	68.1825840948809	68.18267613985607	68.1797938380655	67.22818098691462	67.2278419693273	67.23474704702554	68.99	68.97	nan	nan	nan	nan	nan	nan

0.4986301369863014	68.67816123356315	68.6785180649325	68.66980410914296	68.35242657039014	68.35265514437393	68.34324986459706	67.85818781918184	67.85822473949767	67.85726401904348	66.9106170446652	66.91022268271408	66.9190059571889	68.69	68.67	nan	nan	nan	nan	nan	nan

0.5808219178082191	68.35995066191487	68.36021583401785	68.3486730777875	68.03128650231163	68.0313572811809	68.0246655437345	67.53026019137307	67.53020650217076	67.53343195983487	66.60657062251755	66.60609179529399	66.61775208318349	68.37	68.35	nan	nan	nan	nan	nan	nan

0.6657534246575343	68.02967538547219	68.02974324128623	68.02180641474932	67.6930883880531	67.69304280127842	67.69313217466971	67.19920146525409	67.19895706068313	67.20684198635496	66.2988218341732	66.29821782685775	66.31272693284649	68.04	68.02	nan	nan	nan	nan	nan	nan

0.7506849315068493	67.6933316914557	67.69320461780723	67.69281219183112	67.35851787290532	67.35836103346892	67.36593766969263	66.88587119020517	66.88540112859846	66.89724737824896	65.99977379341206	65.99904300773868	66.01542653967952	67.71	67.68	nan	nan	nan	nan	nan	nan

0.8328767123287671	67.35626593572827	67.35618576462983	67.36476759540163	67.02923388043452	67.02905572316062	67.04219837593524	66.56770516554974	66.5670326552059	66.58184178814679	65.7202979833758	65.71949307448031	65.73627564320155	67.37	67.34	nan	nan	nan	nan	nan	nan

0.9178082191780822	67.02603105610456	67.02576522693104	67.04027222432148	66.70531454245508	66.70487132008782	66.72055179804019	66.2579590429047	66.25718181807157	66.27403649701807	65.44282326880585	65.44199497948804	65.45748286403082	67.04	67.01	nan	nan	nan	nan	nan	nan

1.0	66.70530133255686	66.70511003288131	66.72149317415956	66.4079728776972	66.40718611367387	66.42334941690035	65.95783983732156	65.9570118234207	65.97559263125821	65.18555336357889	65.18477618763194	65.19756633556072	66.72	66.69	nan	nan	nan	nan	nan	nan

1.084931506849315	66.39495693269252	66.39409011680091	66.41020355777763	66.09592025700084	66.09474240796331	66.11125505396305	65.66757128180254	65.6666602700712	65.68689519200196	64.93113905324904	64.93039399209647	64.93950840354802	66.86	66.04	nan	nan	nan	nan	nan	nan

1.16986301369863	66.09319831321494	66.09184091394644	66.10781602967779	65.79552414449309	65.79440165868397	65.81247011843342	65.38351878379261	65.3825492134662	65.4037922928158	64.68742983038507	64.68670132775976	64.6920736308684	66.57	65.68	nan	nan	nan	nan	nan	nan

1.2465753424657535	65.79934211118032	65.798015403399	65.8154127656319	65.51749229782365	65.5166239307817	65.53756968878218	65.12812363678407	65.12713637797985	65.14798321478241	64.47349685833666	64.47283254932358	64.47493949935793	66.26	65.4	nan	nan	nan	nan	nan	nan

1.3315068493150686	65.51374968810921	65.51305748423346	65.5337731991669	65.24392943819983	65.24328233149659	65.26719862522727	64.87752144154156	64.87658485758381	64.89533007828334	64.25081698597559	64.25031244900524	64.24898073352745	65.99	65.1	nan	nan	nan	nan	nan	nan

1.4136986301369863	65.23926436483576	65.23868385804981	65.26340063414082	64.9849483805063	64.98412673928816	65.00844091803354	64.64097775189339	64.64009923066403	64.65424260549446	64.04502231376753	64.0447098529921	64.03992384844798	65.79	64.71	nan	nan	nan	nan	nan	nan

1.4986301369863013	64.97892976409997	64.97825893465473	65.00454864207694	64.73875497574447	64.737648825178	64.75839674078266	64.41748703450146	64.41676041870542	64.4237915496758	63.842106520662185	63.841976847418	63.83338638579862	64.99	64.96	nan	nan	nan	nan	nan	nan

1.5808219178082192	64.7364568636668	64.73524814113948	64.75724792059394	64.51509614049918	64.51387322577877	64.52750358076271	64.2067138719002	64.20613205561042	64.20430726925365	63.65462837535988	63.654652085201185	63.64219838857168	65.25	64.19	nan	nan	nan	nan	nan	nan

1.6657534246575343	64.50862587328456	64.50720101617452	64.5213340435898	64.2970071232805	64.29607172203993	64.30004429295536	64.00269015339177	64.0021987880159	63.99195907753972	63.469293677662755	63.46952959082701	63.45306266030559	65.07	63.93	nan	nan	nan	nan	nan	nan

1.7506849315068493	64.29304266934774	64.29201376316377	64.29647628468244	64.09268867632173	64.09234576600788	64.0855093784469	63.81167637902719	63.81133856870407	63.79449969914854	63.29153536058253	63.29204022686871	63.27178543497307	64.49	64.11	nan	nan	nan	nan	nan	nan

1.832876712328767	64.08922494159845	64.08886948488227	64.0822074535528	63.898331603301244	63.89839088544208	63.88111095774458	63.624112530409604	63.62404004042668	63.60263138877158	63.126063002363644	63.12682724283552	63.103419100663	64.67	63.46	nan	nan	nan	nan	nan	nan

1.917808219178082	63.89591387584312	63.896269926015144	63.8779544612686	63.708373183503056	63.70832585399187	63.683873862124074	63.44251791478315	63.4427777349062	63.418854335829586	62.96106409298044	62.96202611278152	62.936205758859394	64.47	63.33	nan	nan	nan	nan	nan	nan

2.0	63.709778001253845	63.70996482738281	63.683069135945374	63.53066408173265	63.53033137140029	63.503490019850176	63.26672600682291	63.267193276130584	63.24298122192144	62.80657677510391	62.80757928709501	62.78045830727565	63.73	63.7	nan	nan	nan	nan	nan	nan

2.084931506849315	63.52547737316512	63.52480552057843	63.496858653646775	63.34688006111257	63.34667435096055	63.32109160475491	63.096476005231175	63.09711189533689	63.073912487222884	62.65201834810668	62.652830899239746	62.62535789067158	64.1	62.99	nan	nan	nan	nan	nan	nan

2.16986301369863	63.34474189071326	63.34421634519404	63.318614838931346	63.170754751202814	63.17132854650749	63.14794548672855	62.93003570220045	62.931006885976714	62.908244304420556	62.50268594113571	62.502981758127284	62.47572435213672	63.99	62.69	nan	nan	nan	nan	nan	nan

2.249315068493151	63.170282972981965	63.17084260609197	63.14764153034316	63.005656824031746	63.006915377548594	62.9853040413615	62.7770480488601	62.77838643222721	62.75475284758212	62.36981074664789	62.36928041435527	62.34256880624475	63.61	62.67	nan	nan	nan	nan	nan	nan

2.334246575342466	63.00305468717093	63.00470581287318	62.98327920119743	62.84607194934978	62.847549439713234	62.82673336969085	62.62801347431768	62.62961444524436	62.60420681255442	62.230190871498664	62.22833001305535	62.20264712821165	63.61	62.29	nan	nan	nan	nan	nan	nan

2.4164383561643836	62.8435488720436	62.845126437400765	62.82492607511925	62.694549676002474	62.69590960937052	62.67375401738011	62.48484346489298	62.48650005176691	62.45880336207367	62.09966210851506	62.096091454524704	62.07186131324958	63.52	62.04	nan	nan	nan	nan	nan	nan

2.5013698630136987	62.691696391411675	62.692896835609496	62.67205507590823	62.54843927368846	62.549857486905815	62.52420165380275	62.34642754338493	62.347965298059435	62.317935392629856	61.96939262060207	61.96359891637768	61.941385068328444	62.71	62.65	nan	nan	nan	nan	nan	nan

2.5835616438356164	62.54831172311374	62.54960836885095	62.524226096549235	62.41232520010115	62.41404830941103	62.384099022343406	62.21239175247267	62.21337904440453	62.18167888756104	61.847636925061906	61.83919996071893	61.81958163952381	nan	nan	nan	nan	nan	nan	nan	nan

2.6684931506849314	62.40993090388586	62.41168142879582	62.38109325417997	62.27513725378349	62.2770904941633	62.243852706767214	62.0799812861695	62.0796090773197	62.04790570368206	61.72603770667336	61.714278262135664	61.6983134927198	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	62.2742798990773	62.27641535795879	62.2424070060996	62.14219590395719	62.143854513731235	62.1094024692463	61.955823654896264	61.95339363375619	61.92355298521671	61.608700109867065	61.592985421620135	61.58164912647658	62.49	62.0	nan	nan	nan	nan	nan	nan

2.835616438356164	62.14117330178389	62.143152917148065	62.10801122451665	62.01245830484419	62.01270977939804	61.97925875277869	61.830182430202626	61.82484072134882	61.79888107197689	61.49952545553787	61.47936960224607	61.473222553986425	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	62.01116859774948	62.01201865263962	61.97783555194695	61.884825318555514	61.882127660476094	61.85195870059692	61.7080965307607	61.69921199655474	61.678505860301364	61.39156138169195	61.36619697815925	61.36582217407193	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	61.88499141154453	61.88293547399488	61.85188357216821	61.76738060306799	61.760816521781436	61.735638506920125	61.59028607736436	61.57712063149987	61.56276578620121	61.292080406696414	61.2611038815887	61.26637724378155	61.93	61.85	nan	nan	nan	nan	nan	nan

3.0876712328767124	61.762391536023955	61.75561888679906	61.73021752126751	61.643855980569015	61.63279679534294	61.61449499826839	61.476836437528306	61.45881901376781	61.451482779640656	61.194757245488006	61.15744240772862	61.1682294308823	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	61.642692246482014	61.6313679205613	61.61294041879658	61.525410592815504	61.510130636096704	61.49920629505203	61.366227659008786	61.342892240070135	61.34292693571949	61.10320132868798	61.059094203387076	61.07462584504297	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	61.52637153977331	61.511265300463776	61.50017661156639	61.417041432654294	61.39741813013745	61.393651168106615	61.26723618785467	61.238453430334125	61.245319787172434	61.02587576483369	60.97529739061869	60.99408185837183	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	61.414954737537045	61.39580335075042	61.39205178582561	61.31165227408143	61.286753075946265	61.290261904074775	61.170675349587164	61.1357863034663	61.14934359073907	60.94629411401081	60.8882451622101	60.90917251540794	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	61.30973070790681	61.28513364954053	61.28867351395105	61.212235473043584	61.18110727000095	61.19174364245215	61.08018713179282	61.038611552455	61.05823659142232	60.87510624315096	60.809614756245345	60.83091796073452	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	61.21033542900627	61.179376208428025	61.19011335878512	61.11743094305504	61.07948873053081	61.096988406238246	60.995504275212454	60.94681399916341	60.971608310883276	60.80748377237103	60.73418823821462	60.75383261728279	61.68	60.62	nan	nan	nan	nan	nan	nan

3.5835616438356164	61.11657899047452	61.07875611133839	61.09639146482456	61.03123078296784	60.98646047416547	61.009956998200494	60.917277170709255	60.86097955070094	60.88959434324501	60.74763719183003	60.6667955926658	60.68258588004525	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	61.02837532858599	60.98355604853237	61.00746442583238	60.94813879054206	60.896115834909054	60.92472954039249	60.84446347114417	60.77992330860648	60.81069922867096	60.691315535680204	60.60282643568402	60.61207674143166	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	60.9459882714055	60.89408955557432	60.92321704080268	60.87223775387709	60.81268130371507	60.84485041228265	60.78051489281236	60.70777964858754	60.738679765005465	60.64016250183806	60.544315604922	60.54430230701526	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	60.86998340004964	60.81063653677098	60.84345836423305	60.80332355845067	60.73549862723641	60.76923168828952	60.72068001450272	60.63934390479315	60.66768181878379	60.59522095250161	60.492668165323835	60.480981633127676	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	60.80081673530371	60.73338597769806	60.76792223341387	60.74078815174627	60.6637307823039	60.69666891694942	60.66662622375812	60.5768224330267	60.599831617935884	60.55291930960003	60.44401546495816	60.41750198923963	nan	nan	nan	nan	nan	nan	nan	nan

4.002739726027397	60.739089674735844	60.66240521725506	60.69627222674177	60.68777288884692	60.60171241951414	60.63132944386966	60.618430189843664	60.52039420385402	60.53486035393727	60.51535198226558	60.40098184614091	60.3575947636108	61.31	60.12	nan	nan	nan	nan	nan	nan

4.087671232876712	60.68439445112045	60.59764809374547	60.62811078477214	60.63619994735592	60.54105241074005	60.56387528551127	60.57518550059371	60.469393115989206	60.47214633734496	60.47925686442176	60.36006763184453	60.296919968656056	nan	nan	nan	nan	nan	nan	nan	nan

4.1726027397260275	60.63469828909565	60.53901661125914	60.5629920211192	60.58996445550073	60.48698458883004	60.499730140303924	60.535629236645036	60.42279425547556	60.41016216876851	60.445052651972986	60.32198370381245	60.23717259456721	nan	nan	nan	nan	nan	nan	nan	nan

4.249315068493151	60.589361780084545	60.486295514362574	60.50043757344323	60.55059494081873	60.44084377549086	60.440488418133846	60.502098465064435	60.383516735881436	60.353094046709664	60.41504898447029	60.28940139802936	60.18382380544658	nan	nan	nan	nan	nan	nan	nan	nan

4.3342465753424655	60.54883564207551	60.43913341151261	60.43995470396573	60.51484154225745	60.39852128601583	60.381425399598065	60.47044745914533	60.34679393262758	60.29530166706531	60.38184300001096	60.25443275694928	60.12526503671757	nan	nan	nan	nan	nan	nan	nan	nan

4.416438356164384	60.51353064872379	60.39704722756586	60.381055760406504	60.4830658184042	60.36069708516524	60.323514891957075	60.44106631252061	60.31337382789075	60.23814512622862	60.348749790491844	60.22071442290101	60.06898807489409	nan	nan	nan	nan	nan	nan	nan	nan

4.501369863013698	60.48220203242418	60.35943235425069	60.32327805572835	60.453601989310144	60.32618969627201	60.265699675285475	60.41283704358139	60.28222201497267	60.18129783771232	60.31253334811082	60.18496227844824	60.011223418786706	nan	nan	nan	nan	nan	nan	nan	nan

4.583561643835616	60.453436910000775	60.325570875907744	60.266203219858035	60.42653592041487	60.29562883308051	60.2101140620601	60.38489228210045	60.25252462841962	60.12455055163055	60.274525997363135	60.14843656587354	59.95576295813786	nan	nan	nan	nan	nan	nan	nan	nan

4.668493150684932	60.42608960754141	60.29463820246338	60.20947511738111	60.399066806637016	60.26605057061626	60.15277536050017	60.35595285944235	60.222816802448186	60.06700350255398	60.23116954187285	60.10758806048652	59.89906113811051	nan	nan	nan	nan	nan	nan	nan	nan

4.7534246575342465	60.39919942114534	60.265712373796724	60.152815508503835	60.37162413141604	60.23777117234035	60.09596850741859	60.32655669480554	60.193726137450454	60.01174798007416	60.182735616541606	60.062499762750825	59.84319928627252	nan	nan	nan	nan	nan	nan	nan	nan

4.835616438356165	60.371915669111665	60.237790226013864	60.09603675071245	60.343248643786026	60.20942042375874	60.038987041201	60.29275170318905	60.16156410228373	59.95429413917013	60.130046997107286	60.01366041108765	59.79024922782931	nan	nan	nan	nan	nan	nan	nan	nan

4.920547945205479	60.34374758606793	60.209810282088014	60.03905098826299	60.31283891224767	60.17958303428013	59.98123164460779	60.25490316036317	60.12651922666835	59.89702731552639	60.06876664167548	59.95669151403129	59.73705258449275	nan	nan	nan	nan	nan	nan	nan	nan

5.002739726027397	60.31409877109081	60.18067333924949	59.98187544743599	60.280988508899355	60.14919171328401	59.92659166909258	60.21167853343439	60.087168147767095	59.84021452503184	60.0021540046624	59.894225432518	59.68745241596658	61.11	58.85	nan	nan	nan	nan	nan	nan

5.087671232876712	60.28166743357848	60.14924055401281	59.92463363824229	60.24113260835658	60.11264430699815	59.867719172649686	60.16233043718819	60.04262328682119	59.78417778022266	59.925187407232	59.821094758669005	59.638606280748384	nan	nan	nan	nan	nan	nan	nan	nan

5.1726027397260275	60.24357905200693	60.11428298230104	59.867552448653775	60.1950145179657	60.07166675138426	59.809984638273704	60.10431799252043	59.99044944987355	59.728335198565794	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.249315068493151	60.19838809209566	60.07456796616153	59.81095529647274	60.14387529656648	60.02649292063097	59.75571514497241	60.041259447162425	59.93341294850827	59.67739866900027	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.3342465753424655	60.14620159292625	60.028893680592084	59.75525166844662	60.08439422394472	59.97337172840441	59.70155442507506	59.96823138778005	59.86656493678335	59.62710073676905	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.416438356164384	60.087111246495574	59.97609455900902	59.70092351914221	60.01657896247011	59.91188053862949	59.64934824058749	59.88566495753161	59.789632731491565	59.5796861371173	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.501369863013698	60.019779264993964	59.915036184591955	59.64850911783411	59.93864359775836	59.84033297638557	59.59908219302812	59.79377441867058	59.70233704904621	59.535525072524635	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.583561643835616	59.94294961148609	59.844612667318565	59.598585016310246	59.8533311911389	59.76091908854947	59.553456327683776	59.691910839720755	59.60317810869319	59.495408229635096	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.668493150684932	59.855819196383266	59.763759858156064	59.551746861869226	59.7547509525931	59.66738492435365	59.510024033647106	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.7534246575342465	59.75815455136097	59.671500261894614	59.50858979744479	59.64731327058185	59.56282468294488	59.47126952212551	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.835616438356165	59.65038890354371	59.567027405834175	59.46968917594335	59.53049048830262	59.445437128836915	59.437360131586416	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

5.920547945205479	59.53329383574215	59.44980629034289	59.43558227119448	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

6.002739726027397	59.40787915618457	59.31961863102744	59.40675159728621	nan	nan	nan	nan	nan	nan	nan	nan	nan	60.9	57.91	nan	nan	nan	nan	nan	nan



==> data/Wheat_211215_market.dat <==
id	bid	ask	Fplain	Fstag	Fbenth

Mar-22	774.25	774.75	774.7499977286551	774.7498630418044	774.5022537684254

May-22	780.0	780.5	780.0000013412415	780.0000085699841	780.2453901790325

Jul-22	772.0	772.25	772.2499988205508	772.2499884291636	772.1288986386023

Sep-22	773.5	774.0	773.50000488981	773.5000917414425	773.748974598783

Dec-22	777.25	777.75	777.2500037628624	777.2500073221665	777.498267355812

Mar-23	778.0	778.75	778.7499994778408	778.7499979484204	778.3810541602677

May-23	766.75	768.0	766.7500002925592	766.7500011178374	767.362182579497

Jul-23	728.0	730.0	729.9999996716557	729.9999987135401	729.0138110002248

Sep-23	715.0	730.5	715.0000007485869	715.0000034300949	722.7448769526927

Dec-23	727.0	737.75	728.7511742220205	730.7365281248985	732.377608664408

Jul-24	662.75	701.0	700.9999132743528	700.9998222864206	681.8794525315245



==> data/Wheat_211215_mesh.dat <==
T	Fstag1	Fplain1	Fbenth1	Fstag3	Fplain3	Fbenth3	Fstag6	Fplain6	Fbenth6	Fstag12	Fplain12	Fbenth12	Mask1	Mbid1	Mask3	Mbid3	Mask6	Mbid6	Mask12	Mbid12

0.0	744.5305636269629	727.8695690933806	763.8130647960156	755.406548178558	746.3284232452168	765.6063244137416	766.8990504272936	762.461471229489	771.8983873421988	770.7809148012366	768.5540519439246	773.5231616788672	nan	nan	nan	nan	nan	nan	nan	nan

0.08493150684931507	756.3085214700551	748.6568571753953	764.7291815717598	765.8154643691407	762.4760800496738	769.288156170905	772.2937518920362	770.6663239267557	774.0716025913696	773.5598261552444	772.7480069715747	774.6854665538087	nan	nan	nan	nan	nan	nan	nan	nan

0.16986301369863013	766.4492035022378	764.1871027763376	768.562841422704	773.8159044739481	773.2097559973645	774.3043793632489	775.0240601675355	774.7071364619316	775.3389574481216	775.2630806014884	775.1061247900028	775.5330121052577	nan	nan	nan	nan	nan	nan	nan	nan

0.2465753424657534	774.7499977286551	774.7498630418044	774.5022537684254	778.1417156706219	778.2438007793205	778.0536662939506	775.6883548084941	775.7294525217283	775.6073686633838	776.0992195674866	776.1190191697538	776.0403468773774	774.75	774.25	nan	nan	nan	nan	nan	nan

0.3315068493150685	779.7262623510139	780.039455057735	779.4586778890755	778.7008494421525	778.7665651238699	778.8024836665545	775.488565583983	775.529924928663	775.4899191541253	776.438945743445	776.4587566549731	776.3697792394242	nan	nan	nan	nan	nan	nan	nan	nan

0.4136986301369863	780.0000013412415	780.0000085699841	780.2453901790325	776.1928194798102	776.1556893026541	776.3397992910964	774.9911534393415	774.9737858464703	775.2682505959272	776.1862827436278	776.1781185132575	776.2452033498837	780.5	780.0	nan	nan	nan	nan	nan	nan

0.4986301369863014	776.332979570899	776.2191169623533	776.6552860478064	773.2349939463663	773.2151042641359	773.1610710328171	774.6415668015516	774.6133398675709	775.1390574672478	775.0609401888081	775.052775414582	775.1510131154026	nan	nan	nan	nan	nan	nan	nan	nan

0.5808219178082191	772.2499988205508	772.2499884291636	772.1288986386023	772.3111978547068	772.3284656051433	772.2133607777007	774.8052579032919	774.7957495319674	775.2893218646865	772.8060153854022	772.8114392282224	772.7841396611324	772.25	772.0	nan	nan	nan	nan	nan	nan

0.6657534246575343	771.2219384677953	771.273111036317	770.8117450254292	773.7894873988728	773.7918823902864	774.1967019007582	775.4982039631489	775.4986078735946	775.7239028277667	769.2176592933042	769.2230839373063	769.1223103000648	nan	nan	nan	nan	nan	nan	nan	nan

0.7506849315068493	773.50000488981	773.5000917414425	773.748974598783	776.0635965012993	776.0269406974171	777.1387800163425	776.5168942396118	776.5150427235478	776.4805015258569	764.6904238485804	764.6816057319486	764.8340346826559	774.0	773.5	nan	nan	nan	nan	nan	nan

0.8328767123287671	776.6371806935591	776.5930317915241	778.0149432618696	777.2993179518769	777.2630334587917	778.3652829516723	777.3945477719147	777.3926918523073	777.2544737207962	759.8822043301237	759.8733792953994	760.6419170679087	nan	nan	nan	nan	nan	nan	nan	nan

0.9178082191780822	778.0344844474539	777.9688288561475	779.6232167468572	777.2069205274249	777.2053333569027	777.2511037547752	777.4012208209134	777.4024124949639	777.2383486909223	754.975361876846	755.0148227432674	756.5109051792862	nan	nan	nan	nan	nan	nan	nan	nan

1.0	777.2500037628624	777.2500073221665	777.498267355812	776.9752286194611	777.0085681055245	775.8149088299217	775.4826178254455	775.4946254426209	775.1630344539323	750.6002663180816	750.753597792578	752.6915860238842	777.75	777.25	nan	nan	nan	nan	nan	nan

1.084931506849315	776.3629689822817	776.4217927794665	774.7083469355941	777.4918938101757	777.5252315434564	776.1189798403453	770.7736362511941	770.7942398034209	770.2374351006133	746.4811876447498	746.80313791555	748.8594204911897	nan	nan	nan	nan	nan	nan	nan	nan

1.16986301369863	777.3488721661436	777.3909045123778	775.1763125592628	777.6020705624971	777.6061347500381	777.2251636810972	762.8330171979931	762.8435457921296	762.4112991116824	742.5101977069916	743.0058449100065	744.9998245665607	nan	nan	nan	nan	nan	nan	nan	nan

1.2465753424657535	778.7499994778408	778.7499979484204	778.3810541602677	774.0224550921691	774.0135945767368	774.5253312600294	753.0567763443594	753.0411052130388	753.3774558858112	738.7127892428764	739.332305314132	741.1374605147691	778.75	778.0	nan	nan	nan	nan	nan	nan

1.3315068493150686	776.6521958532385	776.6250243335262	777.9430045663332	764.1292056983552	764.1372150055837	764.4205227206585	742.4655567541346	742.4498006868904	744.1201394131243	734.1931307166807	734.8819533210611	736.16833872791	nan	nan	nan	nan	nan	nan	nan	nan

1.4136986301369863	766.7500002925592	766.7500011178374	767.362182579497	748.5455633997228	748.5623456045877	748.0804953434445	732.9151419373017	732.9922480418705	736.1214091162092	729.6295923699355	730.3338371463668	730.6433054661887	768.0	766.75	nan	nan	nan	nan	nan	nan

1.4986301369863013	748.8980611294611	748.9495266949788	747.8583256875172	732.0910975965496	732.0686158493407	732.2295805115932	725.8538839446377	726.1477670149401	730.3429323940005	725.2288652432886	725.9260116712311	724.8105798376431	nan	nan	nan	nan	nan	nan	nan	nan

1.5808219178082192	729.9999996716557	729.9999987135401	729.0138110002248	721.0373822549602	720.9981191325309	724.0404124458895	722.5848115699321	723.2031952975899	727.8299604677893	721.8431234757508	722.5348435141946	719.8521631532832	730.0	728.0	nan	nan	nan	nan	nan	nan

1.6657534246575343	717.9173921024969	717.8008676506531	720.3207579172285	717.2847204748805	717.4221504791534	724.1623228889739	722.5187285337781	723.4915848031355	727.8722327585878	719.3868320049409	720.0785444179086	715.8599087474643	nan	nan	nan	nan	nan	nan	nan	nan

1.7506849315068493	715.0000007485869	715.0000034300949	722.7448769526927	719.548129483364	720.1618539076339	728.4355518795114	724.2111759095092	725.4728592624899	728.7629597000891	717.5672072774155	718.2391128921615	712.8251061389526	730.5	715.0	nan	nan	nan	nan	nan	nan

1.832876712328767	718.8630679372254	719.3874465809361	729.3756097345396	724.1322408849039	725.408271462649	731.6195084896892	725.9207046792269	727.3141059552318	728.2165380426957	715.8647684465626	716.447656328814	710.4475647903497	nan	nan	nan	nan	nan	nan	nan	nan

1.917808219178082	724.8041551491511	726.1239252894277	733.1548336894678	727.7527365926758	729.5610191271176	731.5821426282015	726.3079378622687	727.6462129443192	725.1050028749595	713.7397648611226	714.111647363789	708.4215811621012	nan	nan	nan	nan	nan	nan	nan	nan

2.0	728.7511742220205	730.7365281248985	732.377608664408	728.8742223356543	730.7838646173459	729.090367520667	724.6038465419397	725.704256327522	719.2782272812857	711.2348072694772	711.2777283213399	706.9737426863517	737.75	727.0	nan	nan	nan	nan	nan	nan

2.084931506849315	729.6077648764197	731.7117299722622	729.2647175004472	727.7288219218392	729.240883683997	724.776172316065	721.093284962952	721.8591472057068	711.7866977364197	708.38629893337	707.9983908575674	706.0685050385536	nan	nan	nan	nan	nan	nan	nan	nan

2.16986301369863	728.2216248445826	729.8426096264309	725.3900459748339	724.831032493408	725.6888555130142	718.4839266827565	716.2205190307318	716.6279980943822	703.715581175779	705.549209202689	704.7136010193843	705.6269146594486	nan	nan	nan	nan	nan	nan	nan	nan

2.249315068493151	725.3888697814664	726.207132481842	719.7133582250924	720.3798878764177	720.6798611712832	709.5727407401587	710.9954556956707	711.0839941997715	697.0604901165243	703.07225438123	701.88400422928	705.4431637842287	nan	nan	nan	nan	nan	nan	nan	nan

2.334246575342466	720.9770280229454	721.138007002256	710.5375987733346	714.4577480040648	714.4774107274166	698.7972231567744	705.8088322138981	705.5812067023962	692.6785915380037	700.610797966338	699.1699117214404	705.6243665305636	nan	nan	nan	nan	nan	nan	nan	nan

2.4164383561643836	714.793028410213	714.7092229275247	698.4983896747322	707.7971906433313	707.7641158370247	689.2682866580838	701.3082024360759	700.7241966265253	691.9195009896006	698.4432093915411	696.9148379692864	706.3447697905904	nan	nan	nan	nan	nan	nan	nan	nan

2.5013698630136987	707.5920115654977	707.5772751791322	687.3656421383248	701.6110235149235	701.4881272282597	684.5482394928899	697.8657679970147	696.8512003151577	694.6692580914178	696.4475061713393	694.9899756497183	707.8716571964277	nan	nan	nan	nan	nan	nan	nan	nan

2.5835616438356164	700.9999132743528	700.9998222864206	681.8794525315245	697.2539263779724	696.781700547213	686.6264667846546	695.8174323171531	694.2882949045169	700.4124666091426	694.7459772030271	693.4849900690533	710.0223050963027	701.0	662.75	nan	nan	nan	nan	nan	nan

2.6684931506849314	696.4340808033259	696.083708346674	684.4905077651248	694.8192142288207	693.684277416026	694.5707153211174	694.9938918727772	692.9287082604194	707.5174727791654	693.132264228695	692.1519094191547	712.4550902401534	nan	nan	nan	nan	nan	nan	nan	nan

2.7534246575342465	694.2302470121808	693.1442333572554	693.7388724997363	694.0793558250629	692.1633181612524	704.901496674545	695.0177292880969	692.5315282371783	713.9647767944915	691.4933677018527	690.7897994356682	714.4065244315414	nan	nan	nan	nan	nan	nan	nan	nan

2.835616438356164	693.7743159284831	691.8074697680594	705.4559320590918	694.3809382563339	691.7948892618208	714.1984664336309	695.3842030910444	692.7233898449847	718.6412721549507	689.7144575466842	689.1728114483512	715.2800936631152	nan	nan	nan	nan	nan	nan	nan	nan

2.9205479452054797	694.2436725310773	691.5501129715489	715.491204285322	695.1685695167338	692.1731391048127	720.4642302372133	695.5307302744451	693.0423407707672	721.0091314446353	687.5518986996608	686.9489710877679	714.9208780161474	nan	nan	nan	nan	nan	nan	nan	nan

3.0027397260273974	695.1203983828201	692.0191890364904	721.689964177501	695.9665291229426	692.9038295361702	723.1287600268819	695.0214516982703	693.1185244751284	721.1465969558606	685.0632008201194	684.0612997372366	713.4870468841515	nan	nan	nan	nan	nan	nan	nan	nan

3.0876712328767124	696.1118022496696	692.9300176891968	724.0511020568204	696.4097626998591	693.6725237744412	723.1828068922996	693.6567631643577	692.6683707888033	719.79142267441	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.1726027397260275	696.7424786234874	693.8542589199648	723.7005481841218	695.9050986981467	693.9408413692818	721.5724001084869	691.2397808778051	691.3622354589743	717.4745466645833	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.249315068493151	696.4072055416103	694.2508819863094	721.8468744319397	694.096919435004	693.3285521328048	719.2075243863833	688.0264685327754	689.0764683863569	714.8410696614652	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.334246575342466	694.6047003629164	693.7012763510493	719.30250510366	690.9340163710046	691.6752524513593	716.4373064149588	684.0756942184136	685.6416351194588	711.9372822668636	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.4164383561643836	691.295232430418	692.0455214229345	716.4762575176555	686.7265929863877	688.8677145240026	713.5103188764592	679.7031567701177	680.954949823513	708.931889589211	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5013698630136987	686.8900757843655	689.2666172810414	713.5318582534709	681.9560176305469	684.8243846399089	710.4746149365471	675.1593666134338	675.0535680306991	705.8693522773149	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.5835616438356164	681.9997443830241	685.3038726989043	710.5235356768645	677.291919045742	679.6736005846445	707.486171424726	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.6684931506849314	677.1373958905033	680.0459617669142	707.4670716314649	672.6797205538478	673.0421851230233	704.3534603019629	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.7534246575342465	672.5868401242972	673.4708795115642	704.3672981505526	668.2880271236052	665.1753798103992	701.2134823361132	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.835616438356164	668.3119295038542	665.6235429418348	701.2264575060834	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan

3.9205479452054797	663.9645149966558	656.416778206751	698.0462588460377	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan


